Data-driven Estimation of Sinusoid Frequencies

Frequency estimation is a fundamental problem in signal processing, with applications in radar imaging, underwater acoustics, seismic imaging, and spectroscopy. The goal is to estimate the frequency of each component in a multisinusoidal signal from a finite number of noisy samples. A recent machine-learning approach uses a neural network to output a learned representation with local maxima at the position of the frequency estimates. In this work, we propose a novel neural-network architecture that produces a significantly more accurate representation, and combine it with an additional neural-network module trained to detect the number of frequencies. This yields a fast, fully-automatic method for frequency estimation that achieves state-of-the-art results. In particular, it outperforms existing techniques by a substantial margin at medium-to-high noise levels.

==> dat_files/spectral_superres/sinc.dat <==
  -6.7500000e-01  -6.4599655e-02
  -6.7432466e-01  -2.6820347e-01
  -6.7364932e-01  -4.6299938e-01
  -6.7297399e-01  -6.4299603e-01
  -6.7229865e-01  -8.0267410e-01
  -6.7162331e-01  -9.3715546e-01
  -6.7094797e-01  -1.0423519e+00
  -6.7027264e-01  -1.1150895e+00
  -6.6959730e-01  -1.1532037e+00
  -6.6892196e-01  -1.1556044e+00
  -6.6824662e-01  -1.1223060e+00
  -6.6757129e-01  -1.0544250e+00
  -6.6689595e-01  -9.5414219e-01
  -6.6622061e-01  -8.2463321e-01
  -6.6554527e-01  -6.6996792e-01
  -6.6486993e-01  -4.9498274e-01
  -6.6419460e-01  -3.0512954e-01
  -6.6351926e-01  -1.0630599e-01
  -6.6284392e-01   9.5327517e-02
  -6.6216858e-01   2.9353850e-01
  -6.6149325e-01   4.8221490e-01
  -6.6081791e-01   6.5555335e-01
  -6.6014257e-01   8.0823753e-01
  -6.5946723e-01   9.3560103e-01
  -6.5879190e-01   1.0337698e+00
  -6.5811656e-01   1.0997800e+00
  -6.5744122e-01   1.1316670e+00
  -6.5676588e-01   1.1285242e+00
  -6.5609055e-01   1.0905282e+00
  -6.5541521e-01   1.0189310e+00
  -6.5473987e-01   9.1601900e-01
  -6.5406453e-01   7.8504009e-01
  -6.5338919e-01   6.3010128e-01
  -6.5271386e-01   4.5604008e-01
  -6.5203852e-01   2.6827358e-01
  -6.5136318e-01   7.2630064e-02
  -6.5068784e-01  -1.2483179e-01
  -6.5001251e-01  -3.1801032e-01
  -6.4933717e-01  -5.0094929e-01
  -6.4866183e-01  -6.6802136e-01
  -6.4798649e-01  -8.1410103e-01
  -6.4731116e-01  -9.3472176e-01
  -6.4663582e-01  -1.0262124e+00
  -6.4596048e-01  -1.0858087e+00
  -6.4528514e-01  -1.1117369e+00
  -6.4460980e-01  -1.1032662e+00
  -6.4393447e-01  -1.0607294e+00
  -6.4325913e-01  -9.8551021e-01
  -6.4258379e-01  -8.7999833e-01
  -6.4190845e-01  -7.4751393e-01
  -6.4123312e-01  -5.9220308e-01
  -6.4055778e-01  -4.1890821e-01
  -6.3988244e-01  -2.3301723e-01
  -6.3920710e-01  -4.0296192e-02
  -6.3853177e-01   1.5328944e-01
  -6.3785643e-01   3.4175927e-01
  -6.3718109e-01   5.1930258e-01
  -6.3650575e-01   6.8045733e-01
  -6.3583042e-01   8.2027806e-01
  -6.3515508e-01   9.3448748e-01
  -6.3447974e-01   1.0196073e+00
  -6.3380440e-01   1.0730639e+00
  -6.3312906e-01   1.0932662e+00
  -6.3245373e-01   1.0796528e+00
  -6.3177839e-01   1.0327073e+00
  -6.3110305e-01   9.5394190e-01
  -6.3042771e-01   8.4584800e-01
  -6.2975238e-01   7.1181818e-01
  -6.2907704e-01   5.5603955e-01
  -6.2840170e-01   3.8336310e-01
  -6.2772636e-01   1.9915277e-01
  -6.2705103e-01   9.1189680e-03
  -6.2637569e-01  -1.8085830e-01
  -6.2570035e-01  -3.6491127e-01
  -6.2502501e-01  -5.3736543e-01
  -6.2434967e-01  -6.9291444e-01
  -6.2367434e-01  -8.2678319e-01
  -6.2299900e-01  -9.3487429e-01
  -6.2232366e-01  -1.0138934e+00
  -6.2164832e-01  -1.0614495e+00
  -6.2097299e-01  -1.0761273e+00
  -6.2029765e-01  -1.0575288e+00
  -6.1962231e-01  -1.0062845e+00
  -6.1894697e-01  -9.2403193e-01
  -6.1827164e-01  -8.1336314e-01
  -6.1759630e-01  -6.7774355e-01
  -6.1692096e-01  -5.2140328e-01
  -6.1624562e-01  -3.4920541e-01
  -6.1557029e-01  -1.6649479e-01
  -6.1489495e-01   2.1067706e-02
  -6.1421961e-01   2.0768046e-01
  -6.1354427e-01   3.8758043e-01
  -6.1286893e-01   5.5522094e-01
  -6.1219360e-01   7.0544267e-01
  -6.1151826e-01   8.3363223e-01
  -6.1084292e-01   9.3586375e-01
  -6.1016758e-01   1.0090191e+00
  -6.0949225e-01   1.0508827e+00
  -6.0881691e-01   1.0602088e+00
  -6.0814157e-01   1.0367582e+00
  -6.0746623e-01   9.8130461e-01
  -6.0679090e-01   8.9560848e-01
  -6.0611556e-01   7.8236184e-01
  -6.0544022e-01   6.4510358e-01
  -6.0476488e-01   4.8810891e-01
  -6.0408954e-01   3.1625641e-01
  -6.0341421e-01   1.3487644e-01
  -6.0273887e-01  -5.0413970e-02
  -6.0206353e-01  -2.3388505e-01
  -6.0138819e-01  -4.0987126e-01
  -6.0071286e-01  -5.7294619e-01
  -6.0003752e-01  -7.1808968e-01
  -5.9936218e-01  -8.4084234e-01
  -5.9868684e-01  -9.3744240e-01
  -5.9801151e-01  -1.0049409e+00
  -5.9733617e-01  -1.0412917e+00
  -5.9666083e-01  -1.0454133e+00
  -5.9598549e-01  -1.0172212e+00
  -5.9531016e-01  -9.5762888e-01
  -5.9463482e-01  -8.6851850e-01
  -5.9395948e-01  -7.5268143e-01
  -5.9328414e-01  -6.1373092e-01
  -5.9260880e-01  -4.5598947e-01
  -5.9193347e-01  -2.8435447e-01
  -5.9125813e-01  -1.0414622e-01
  -5.9058279e-01   7.9056803e-02
  -5.8990745e-01   2.5959059e-01
  -5.8923212e-01   4.3188054e-01
  -5.8855678e-01   5.9061350e-01
  -5.8788144e-01   7.3090151e-01
  -5.8720610e-01   8.4843218e-01
  -5.8653077e-01   9.3960122e-01
  -5.8585543e-01   1.0016228e+00
  -5.8518009e-01   1.0326148e+00
  -5.8450475e-01   1.0316555e+00
  -5.8382941e-01   9.9881148e-01
  -5.8315408e-01   9.3513378e-01
  -5.8247874e-01   8.4262487e-01
  -5.8180340e-01   7.2417545e-01
  -5.8112806e-01   5.8347429e-01
  -5.8045273e-01   4.2489338e-01
  -5.7977739e-01   2.5335223e-01
  -5.7910205e-01   7.4165329e-02
  -5.7842671e-01  -1.0712239e-01
  -5.7775138e-01  -2.8490704e-01
  -5.7707604e-01  -4.5369886e-01
  -5.7640070e-01  -6.0829164e-01
  -5.7572536e-01  -7.4392322e-01
  -5.7505003e-01  -8.5642203e-01
  -5.7437469e-01  -9.4233536e-01
  -5.7369935e-01  -9.9903525e-01
  -5.7302401e-01  -1.0247988e+00
  -5.7234867e-01  -1.0188604e+00
  -5.7167334e-01  -9.8143468e-01
  -5.7099800e-01  -9.1370855e-01
  -5.7032266e-01  -8.1780393e-01
  -5.6964732e-01  -6.9671114e-01
  -5.6897199e-01  -5.5419581e-01
  -5.6829665e-01  -3.9468183e-01
  -5.6762131e-01  -2.2311410e-01
  -5.6694597e-01  -4.4805377e-02
  -5.6627064e-01   1.3472817e-01
  -5.6559530e-01   3.0993748e-01
  -5.6491996e-01   4.7541203e-01
  -5.6424462e-01   6.2604675e-01
  -5.6356928e-01   7.5719950e-01
  -5.6289395e-01   8.6483398e-01
  -5.6221861e-01   9.4564389e-01
  -5.6154327e-01   9.9715442e-01
  -5.6086793e-01   1.0177980e+00
  -5.6019260e-01   1.0069619e+00
  -5.5951726e-01   9.6500657e-01
  -5.5884192e-01   8.9325340e-01
  -5.5816658e-01   7.9394340e-01
  -5.5749125e-01   6.7016720e-01
  -5.5681591e-01   5.2576887e-01
  -5.5614057e-01   3.6522665e-01
  -5.5546523e-01   1.9351417e-01
  -5.5478989e-01   1.5946442e-02
  -5.5411456e-01  -1.6198456e-01
  -5.5343922e-01  -3.3477965e-01
  -5.5276388e-01  -4.9710228e-01
  -5.5208854e-01  -6.4394325e-01
  -5.5141321e-01  -7.7077521e-01
  -5.5073787e-01  -8.7369214e-01
  -5.5006253e-01  -9.4952959e-01
  -5.4938719e-01  -9.9596190e-01
  -5.4871186e-01  -1.0115735e+00
  -5.4803652e-01  -9.9590192e-01
  -5.4736118e-01  -9.4945169e-01
  -5.4668584e-01  -8.7367787e-01
  -5.4601051e-01  -7.7094069e-01
  -5.4533517e-01  -6.4443197e-01
  -5.4465983e-01  -4.9807611e-01
  -5.4398449e-01  -3.3640834e-01
  -5.4330915e-01  -1.6443435e-01
  -5.4263382e-01   1.2524676e-02
  -5.4195848e-01   1.8899657e-01
  -5.4128314e-01   3.5952729e-01
  -5.4060780e-01   5.1884941e-01
  -5.3993247e-01   6.6204471e-01
  -5.3925713e-01   7.8469592e-01
  -5.3858179e-01   8.8302286e-01
  -5.3790645e-01   9.5399894e-01
  -5.3723112e-01   9.9544423e-01
  -5.3655578e-01   1.0060924e+00
  -5.3588044e-01   9.8562921e-01
  -5.3520510e-01   9.3470214e-01
  -5.3452976e-01   8.5489953e-01
  -5.3385443e-01   7.4870129e-01
  -5.3317909e-01   6.1940180e-01
  -5.3250375e-01   4.7100784e-01
  -5.3182841e-01   3.0811445e-01
  -5.3115308e-01   1.3576275e-01
  -5.3047774e-01  -4.0715987e-02
  -5.2980240e-01  -2.1586513e-01
  -5.2912706e-01  -3.8427134e-01
  -5.2845173e-01  -5.4073173e-01
  -5.2777639e-01  -6.8041458e-01
  -5.2710105e-01  -7.9900839e-01
  -5.2642571e-01  -8.9285494e-01
  -5.2575038e-01  -9.5906203e-01
  -5.2507504e-01  -9.9559258e-01
  -5.2439970e-01  -1.0013273e+00
  -5.2372436e-01  -9.7609875e-01
  -5.2304902e-01  -9.2069666e-01
  -5.2237369e-01  -8.3684276e-01
  -5.2169835e-01  -7.2713754e-01
  -5.2102301e-01  -5.9497962e-01
  -5.2034767e-01  -4.4446051e-01
  -5.1967234e-01  -2.8023802e-01
  -5.1899700e-01  -1.0739220e-01
  -5.1832166e-01   6.8731707e-02
  -5.1764632e-01   2.4268847e-01
  -5.1697099e-01   4.0910113e-01
  -5.1629565e-01   5.6282709e-01
  -5.1562031e-01   6.9911695e-01
  -5.1494497e-01   8.1376116e-01
  -5.1426963e-01   9.0321997e-01
  -5.1359430e-01   9.6473263e-01
  -5.1291896e-01   9.9640257e-01
  -5.1224362e-01   9.9725584e-01
  -5.1156828e-01   9.6727101e-01
  -5.1089295e-01   9.0737971e-01
  -5.1021761e-01   8.1943771e-01
  -5.0954227e-01   7.0616743e-01
  -5.0886693e-01   5.7107369e-01
  -5.0819160e-01   4.1833540e-01
  -5.0751626e-01   2.5267629e-01
  -5.0684092e-01   7.9218929e-02
  -5.0616558e-01  -9.6673556e-02
  -5.0549025e-01  -2.6956324e-01
  -5.0481491e-01  -4.3410543e-01
  -5.0413957e-01  -5.8521375e-01
  -5.0346423e-01  -7.1821732e-01
  -5.0278889e-01  -8.2900506e-01
  -5.0211356e-01  -9.1415264e-01
  -5.0143822e-01  -9.7102832e-01
  -5.0076288e-01  -9.9787419e-01
  -5.0008754e-01  -9.9386054e-01
  -4.9941221e-01  -9.5911139e-01
  -4.9873687e-01  -8.9470077e-01
  -4.9806153e-01  -8.0261946e-01
  -4.9738619e-01  -6.8571353e-01
  -4.9671086e-01  -5.4759644e-01
  -4.9603552e-01  -3.9253736e-01
  -4.9536018e-01  -2.2532936e-01
  -4.9468484e-01  -5.1141262e-02
  -4.9400950e-01   1.2464199e-01
  -4.9333417e-01   2.9658573e-01
  -4.9265883e-01   4.5937350e-01
  -4.9198349e-01   6.0797134e-01
  -4.9130815e-01   7.3778335e-01
  -4.9063282e-01   8.4479377e-01
  -4.8995748e-01   9.2569112e-01
  -4.8928214e-01   9.7797062e-01
  -4.8860680e-01   1.0000117e+00
  -4.8793147e-01   9.9112825e-01
  -4.8725613e-01   9.5158984e-01
  -4.8658079e-01   8.8261369e-01
  -4.8590545e-01   7.8632715e-01
  -4.8523012e-01   6.6570212e-01
  -4.8455478e-01   5.2446339e-01
  -4.8387944e-01   3.6697371e-01
  -4.8320410e-01   1.9809906e-01
  -4.8252876e-01   2.3058436e-02
  -4.8185343e-01  -1.5273738e-01
  -4.8117809e-01  -3.2385294e-01
  -4.8050275e-01  -4.8499615e-01
  -4.7982741e-01  -6.3118178e-01
  -4.7915208e-01  -7.5788564e-01
  -4.7847674e-01  -8.6118450e-01
  -4.7780140e-01  -9.3787750e-01
  -4.7712606e-01  -9.8558528e-01
  -4.7645073e-01  -1.0028237e+00
  -4.7577539e-01  -9.8905019e-01
  -4.7510005e-01  -9.4468042e-01
  -4.7442471e-01  -8.7107616e-01
  -4.7374937e-01  -7.7050330e-01
  -4.7307404e-01  -6.4606221e-01
  -4.7239870e-01  -5.0159219e-01
  -4.7172336e-01  -3.4155310e-01
  -4.7104802e-01  -1.7088776e-01
  -4.7037269e-01   5.1306024e-03
  -4.6969735e-01   1.8106122e-01
  -4.6902201e-01   3.5146383e-01
  -4.6834667e-01   5.1106683e-01
  -4.6767134e-01   6.5493025e-01
  -4.6699600e-01   7.7859856e-01
  -4.6632066e-01   8.7823861e-01
  -4.6564532e-01   9.5075830e-01
  -4.6496998e-01   9.9390255e-01
  -4.6429465e-01   1.0063233e+00
  -4.6361931e-01   9.8762182e-01
  -4.6294397e-01   9.3836107e-01
  -4.6226863e-01   8.6004919e-01
  -4.6159330e-01   7.5509313e-01
  -4.6091796e-01   6.2672481e-01
  -4.6024262e-01   4.7890160e-01
  -4.5956728e-01   3.1618445e-01
  -4.5889195e-01   1.4359720e-01
  -4.5821661e-01  -3.3528401e-02
  -4.5754127e-01  -2.0971732e-01
  -4.5686593e-01  -3.7952039e-01
  -4.5619060e-01  -5.3768272e-01
  -4.5551526e-01  -6.7930622e-01
  -4.5483992e-01  -8.0000121e-01
  -4.5416458e-01  -8.9602241e-01
  -4.5348924e-01  -9.6438504e-01
  -4.5281391e-01  -1.0029576e+00
  -4.5213857e-01  -1.0105282e+00
  -4.5146323e-01  -9.8684279e-01
  -4.5078789e-01  -9.3261333e-01
  -4.5011256e-01  -8.4949669e-01
  -4.4943722e-01  -7.4004392e-01
  -4.4876188e-01  -6.0762206e-01
  -4.4808654e-01  -4.5631059e-01
  -4.4741121e-01  -2.9077589e-01
  -4.4673587e-01  -1.1612733e-01
  -4.4606053e-01   6.2240241e-02
  -4.4538519e-01   2.3881311e-01
  -4.4470985e-01   4.0812901e-01
  -4.4403452e-01   5.6494599e-01
  -4.4335918e-01   7.0440459e-01
  -4.4268384e-01   8.2217837e-01
  -4.4200850e-01   9.1460801e-01
  -4.4133317e-01   9.7881496e-01
  -4.4065783e-01   1.0127910e+00
  -4.3998249e-01   1.0154610e+00
  -4.3930715e-01   9.8671704e-01
  -4.3863182e-01   9.2742222e-01
  -4.3795648e-01   8.3938510e-01
  -4.3728114e-01   7.2530442e-01
  -4.3660580e-01   5.8868645e-01
  -4.3593047e-01   4.3373732e-01
  -4.3525513e-01   2.6523359e-01
  -4.3457979e-01   8.8375078e-02
  -4.3390445e-01  -9.1375448e-02
  -4.3322911e-01  -2.6846094e-01
  -4.3255378e-01  -4.3740175e-01
  -4.3187844e-01  -5.9296508e-01
  -4.3120310e-01  -7.3032693e-01
  -4.3052776e-01  -8.4522166e-01
  -4.2985243e-01  -9.3407432e-01
  -4.2917709e-01  -9.9411180e-01
  -4.2850175e-01  -1.0234494e+00
  -4.2782641e-01  -1.0211497e+00
  -4.2715108e-01  -9.8725289e-01
  -4.2647574e-01  -9.2277608e-01
  -4.2580040e-01  -8.2968301e-01
  -4.2512506e-01  -7.1082426e-01
  -4.2444972e-01  -5.6985004e-01
  -4.2377439e-01  -4.1109816e-01
  -4.2309905e-01  -2.3946062e-01
  -4.2242371e-01  -6.0233012e-02
  -4.2174837e-01   1.2104882e-01
  -4.2107304e-01   2.9877960e-01
  -4.2039770e-01   4.6745788e-01
  -4.1972236e-01   6.2185618e-01
  -4.1904702e-01   7.5718287e-01
  -4.1837169e-01   8.6923084e-01
  -4.1769635e-01   9.5450814e-01
  -4.1702101e-01   1.0103467e+00
  -4.1634567e-01   1.0349860e+00
  -4.1567034e-01   1.0276279e+00
  -4.1499500e-01   9.8846332e-01
  -4.1431966e-01   9.1866658e-01
  -4.1364432e-01   8.2036086e-01
  -4.1296898e-01   6.9655338e-01
  -4.1229365e-01   5.5104358e-01
  -4.1161831e-01   3.8830660e-01
  -4.1094297e-01   2.1335568e-01
  -4.1026763e-01   3.1587920e-02
  -4.0959230e-01  -1.5138217e-01
  -4.0891696e-01  -3.2989596e-01
  -4.0824162e-01  -4.9842556e-01
  -4.0756628e-01  -6.5174491e-01
  -4.0689095e-01  -7.8509171e-01
  -4.0621561e-01  -8.9431525e-01
  -4.0554027e-01  -9.7600551e-01
  -4.0486493e-01  -1.0275995e+00
  -4.0418959e-01  -1.0474618e+00
  -4.0351426e-01  -1.0349359e+00
  -4.0283892e-01  -9.9036622e-01
  -4.0216358e-01  -9.1508869e-01
  -4.0148824e-01  -8.1139061e-01
  -4.0081291e-01  -6.8244138e-01
  -4.0013757e-01  -5.3219564e-01
  -3.9946223e-01  -3.6527210e-01
  -3.9878689e-01  -1.8681166e-01
  -3.9811156e-01  -2.3191915e-03
  -3.9743622e-01   1.8250614e-01
  -3.9676088e-01   3.6194682e-01
  -3.9608554e-01   5.3044373e-01
  -3.9541021e-01   6.8276821e-01
  -3.9473487e-01   8.1418424e-01
  -3.9405953e-01   9.2059557e-01
  -3.9338419e-01   9.9867327e-01
  -3.9270885e-01   1.0459598e+00
  -3.9203352e-01   1.0609463e+00
  -3.9135818e-01   1.0431207e+00
  -3.9068284e-01   9.9298485e-01
  -3.9000750e-01   9.1204074e-01
  -3.8933217e-01   8.0274551e-01
  -3.8865683e-01   6.6843694e-01
  -3.8798149e-01   5.1323160e-01
  -3.8730615e-01   3.4189878e-01
  -3.8663082e-01   1.5971407e-01
  -3.8595548e-01  -2.7702998e-02
  -3.8528014e-01  -2.1456215e-01
  -3.8460480e-01  -3.9508108e-01
  -3.8392946e-01  -5.6366434e-01
  -3.8325413e-01  -7.1507655e-01
  -3.8257879e-01  -8.4460492e-01
  -3.8190345e-01  -9.4820580e-01
  -3.8122811e-01  -1.0226308e+00
  -3.8055278e-01  -1.0655287e+00
  -3.7987744e-01  -1.0755192e+00
  -3.7920210e-01  -1.0522378e+00
  -3.7852676e-01  -9.9634838e-01
  -3.7785143e-01  -9.0952458e-01
  -3.7717609e-01  -7.9439972e-01
  -3.7650075e-01  -6.5448704e-01
  -3.7582541e-01  -4.9407256e-01
  -3.7515008e-01  -3.1808396e-01
  -3.7447474e-01  -1.3193927e-01
  -3.7379940e-01   5.8619792e-02
  -3.7312406e-01   2.4770475e-01
  -3.7244872e-01   4.2946221e-01
  -3.7177339e-01   5.9825494e-01
  -3.7109805e-01   7.4883654e-01
  -3.7042271e-01   8.7651437e-01
  -3.6974737e-01   9.7729570e-01
  -3.6907204e-01   1.0480124e+00
  -3.6839670e-01   1.0864205e+00
  -3.6772136e-01   1.0912713e+00
  -3.6704602e-01   1.0623516e+00
  -3.6637069e-01   1.0004925e+00
  -3.6569535e-01   9.0754581e-01
  -3.6502001e-01   7.8632815e-01
  -3.6434467e-01   6.4053626e-01
  -3.6366933e-01   4.7463413e-01
  -3.6299400e-01   2.9371643e-01
  -3.6231866e-01   1.0335228e-01
  -3.6164332e-01  -9.0586101e-02
  -3.6096798e-01  -2.8210437e-01
  -3.6029265e-01  -4.6527118e-01
  -3.5961731e-01  -6.3440173e-01
  -3.5894197e-01  -7.8423401e-01
  -3.5826663e-01  -9.1009245e-01
  -3.5759130e-01  -1.0080336e+00
  -3.5691596e-01  -1.0749696e+00
  -3.5624062e-01  -1.1087655e+00
  -3.5556528e-01  -1.1083069e+00
  -3.5488994e-01  -1.0735371e+00
  -3.5421461e-01  -1.0054605e+00
  -3.5353927e-01  -9.0611400e-01
  -3.5286393e-01  -7.7850607e-01
  -3.5218859e-01  -6.2652590e-01
  -3.5151326e-01  -4.5482490e-01
  -3.5083792e-01  -2.6867449e-01
  -3.5016258e-01  -7.3804402e-02
  -3.4948724e-01   1.2377351e-01
  -3.4881191e-01   3.1795057e-01
  -3.4813657e-01   5.0271000e-01
  -3.4746123e-01   6.7231318e-01
  -3.4678589e-01   8.2147771e-01
  -3.4611056e-01   9.4554182e-01
  -3.4543522e-01   1.0406099e+00
  -3.4475988e-01   1.1036746e+00
  -3.4408454e-01   1.1327119e+00
  -3.4340920e-01   1.1267460e+00
  -3.4273387e-01   1.0858818e+00
  -3.4205853e-01   1.0113041e+00
  -3.4138319e-01   9.0524318e-01
  -3.4070785e-01   7.7090885e-01
  -3.4003252e-01   6.1239291e-01
  -3.3935718e-01   4.3454484e-01
  -3.3868184e-01   2.4282359e-01
  -3.3800650e-01   4.3130190e-02
  -3.3733117e-01  -1.5837374e-01
  -3.3665583e-01  -3.5545590e-01
  -3.3598049e-01  -5.4200588e-01
  -3.3530515e-01  -7.1222448e-01
  -3.3462981e-01  -8.6080375e-01
  -3.3395448e-01  -9.8309237e-01
  -3.3327914e-01  -1.0752411e+00
  -3.3260380e-01  -1.1343237e+00
  -3.3192846e-01  -1.1584299e+00
  -3.3125313e-01  -1.1467268e+00
  -3.3057779e-01  -1.0994874e+00
  -3.2990245e-01  -1.0180847e+00
  -3.2922711e-01  -9.0495229e-01
  -3.2855178e-01  -7.6351167e-01
  -3.2787644e-01  -5.9806877e-01
  -3.2720110e-01  -4.1368318e-01
  -3.2652576e-01  -2.1601350e-01
  -3.2585043e-01  -1.1143924e-02
  -3.2517509e-01   1.9460287e-01
  -3.2449975e-01   3.9486064e-01
  -3.2382441e-01   5.8341638e-01
  -3.2314907e-01   7.5440288e-01
  -3.2247374e-01   9.0248105e-01
  -3.2179840e-01   1.0230065e+00
  -3.2112306e-01   1.1121751e+00
  -3.2044772e-01   1.1671427e+00
  -3.1977239e-01   1.1861157e+00
  -3.1909705e-01   1.1684095e+00
  -3.1842171e-01   1.1144725e+00
  -3.1774637e-01   1.0258755e+00
  -3.1707104e-01   9.0526591e-01
  -3.1639570e-01   7.5628905e-01
  -3.1572036e-01   5.8347802e-01
  -3.1504502e-01   3.9211598e-01
  -3.1436968e-01   1.8807483e-01
  -3.1369435e-01  -2.2364748e-02
  -3.1301901e-01  -2.3270644e-01
  -3.1234367e-01  -4.3643862e-01
  -3.1166833e-01  -6.2723567e-01
  -3.1099300e-01  -7.9915422e-01
  -3.1031766e-01  -9.4681804e-01
  -3.0964232e-01  -1.0655859e+00
  -3.0896698e-01  -1.1516975e+00
  -3.0829165e-01  -1.2023919e+00
  -3.0761631e-01  -1.2159961e+00
  -3.0694097e-01  -1.1919800e+00
  -3.0626563e-01  -1.1309761e+00
  -3.0559030e-01  -1.0347632e+00
  -3.0491496e-01  -9.0621508e-01
  -3.0423962e-01  -7.4921454e-01
  -3.0356428e-01  -5.6853654e-01
  -3.0288894e-01  -3.6970313e-01
  -3.0221361e-01  -1.5881486e-01
  -3.0153827e-01   5.7636160e-02
  -3.0086293e-01   2.7296584e-01
  -3.0018759e-01   4.8050431e-01
  -2.9951226e-01   6.7380228e-01
  -2.9883692e-01   8.4683117e-01
  -2.9816158e-01   9.9417092e-01
  -2.9748624e-01   1.1111795e+00
  -2.9681091e-01   1.1941391e+00
  -2.9613557e-01   1.2403737e+00
  -2.9546023e-01   1.2483355e+00
  -2.9478489e-01   1.2176559e+00
  -2.9410955e-01   1.1491613e+00
  -2.9343422e-01   1.0448509e+00
  -2.9275888e-01   9.0783844e-01
  -2.9208354e-01   7.4226013e-01
  -2.9140820e-01   5.5314947e-01
  -2.9073287e-01   3.4628464e-01
  -2.9005753e-01   1.2801222e-01
  -2.8938219e-01  -9.4947293e-02
  -2.8870685e-01  -3.1570614e-01
  -2.8803152e-01  -5.2742181e-01
  -2.8735618e-01  -7.2350882e-01
  -2.8668084e-01  -8.9784334e-01
  -2.8600550e-01  -1.0449541e+00
  -2.8533017e-01  -1.1601940e+00
  -2.8465483e-01  -1.2398862e+00
  -2.8397949e-01  -1.2814420e+00
  -2.8330415e-01  -1.2834436e+00
  -2.8262881e-01  -1.2456928e+00
  -2.8195348e-01  -1.1692208e+00
  -2.8127814e-01  -1.0562610e+00
  -2.8060280e-01  -9.1018362e-01
  -2.7992746e-01  -7.3539574e-01
  -2.7925213e-01  -5.3720849e-01
  -2.7857679e-01  -3.2167591e-01
  -2.7790145e-01  -9.5410338e-02
  -2.7722611e-01   1.3462017e-01
  -2.7655078e-01   3.6130612e-01
  -2.7587544e-01   5.7761605e-01
  -2.7520010e-01   7.7681424e-01
  -2.7452476e-01   9.5267024e-01
  -2.7384942e-01   1.0996534e+00
  -2.7317409e-01   1.2131064e+00
  -2.7249875e-01   1.2893928e+00
  -2.7182341e-01   1.3260129e+00
  -2.7114807e-01   1.3216857e+00
  -2.7047274e-01   1.2763926e+00
  -2.6979740e-01   1.1913830e+00
  -2.6912206e-01   1.0691401e+00
  -2.6844672e-01   9.1330910e-01
  -2.6777139e-01   7.2858841e-01
  -2.6709605e-01   5.2058852e-01
  -2.6642071e-01   2.9566184e-01
  -2.6574537e-01   6.0709007e-02
  -2.6507004e-01  -1.7703249e-01
  -2.6439470e-01  -4.1021089e-01
  -2.6371936e-01  -6.3158716e-01
  -2.6304402e-01  -8.3425941e-01
  -2.6236868e-01  -1.0118777e+00
  -2.6169335e-01  -1.1588426e+00
  -2.6101801e-01  -1.2704814e+00
  -2.6034267e-01  -1.3431963e+00
  -2.5966733e-01  -1.3745803e+00
  -2.5899200e-01  -1.3634957e+00
  -2.5831666e-01  -1.3101150e+00
  -2.5764132e-01  -1.2159205e+00
  -2.5696598e-01  -1.0836640e+00
  -2.5629065e-01  -9.1728655e-01
  -2.5561531e-01  -7.2180142e-01
  -2.5493997e-01  -5.0314347e-01
  -2.5426463e-01  -2.6798928e-01
  -2.5358929e-01  -2.3553646e-02
  -2.5291396e-01   2.2263138e-01
  -2.5223862e-01   4.6294820e-01
  -2.5156328e-01   6.8992898e-01
  -2.5088794e-01   8.9648730e-01
  -2.5021261e-01   1.0761390e+00
  -2.4953727e-01   1.2232053e+00
  -2.4886193e-01   1.3329921e+00
  -2.4818659e-01   1.4019388e+00
  -2.4751126e-01   1.4277343e+00
  -2.4683592e-01   1.4093928e+00
  -2.4616058e-01   1.3472909e+00
  -2.4548524e-01   1.2431612e+00
  -2.4480990e-01   1.1000451e+00
  -2.4413457e-01   9.2220396e-01
  -2.4345923e-01   7.1499312e-01
  -2.4278389e-01   4.8470064e-01
  -2.4210855e-01   2.3835709e-01
  -2.4143322e-01  -1.6478720e-02
  -2.4075788e-01  -2.7195121e-01
  -2.4008254e-01  -5.2014974e-01
  -2.3940720e-01  -7.5335310e-01
  -2.3873187e-01  -9.6426926e-01
  -2.3805653e-01  -1.1462629e+00
  -2.3738119e-01  -1.2935636e+00
  -2.3670585e-01  -1.4014486e+00
  -2.3603052e-01  -1.4663935e+00
  -2.3535518e-01  -1.4861867e+00
  -2.3467984e-01  -1.4600043e+00
  -2.3400450e-01  -1.3884418e+00
  -2.3332916e-01  -1.2735024e+00
  -2.3265383e-01  -1.1185416e+00
  -2.3197849e-01  -9.2816971e-01
  -2.3130315e-01  -7.0811541e-01
  -2.3062781e-01  -4.6505353e-01
  -2.2995248e-01  -2.0640325e-01
  -2.2927714e-01   5.9897897e-02
  -2.2860180e-01   3.2563712e-01
  -2.2792646e-01   5.8257911e-01
  -2.2725113e-01   8.2272073e-01
  -2.2657579e-01   1.0385397e+00
  -2.2590045e-01   1.2232298e+00
  -2.2522511e-01   1.3709149e+00
  -2.2454977e-01   1.4768352e+00
  -2.2387444e-01   1.5375004e+00
  -2.2319910e-01   1.5508038e+00
  -2.2252376e-01   1.5160941e+00
  -2.2184842e-01   1.4342037e+00
  -2.2117309e-01   1.3074296e+00
  -2.2049775e-01   1.1394702e+00
  -2.1982241e-01   9.3531803e-01
  -2.1914707e-01   7.0111171e-01
  -2.1847174e-01   4.4395211e-01
  -2.1779640e-01   1.7168754e-01
  -2.1712106e-01  -1.0732514e-01
  -2.1644572e-01  -3.8447647e-01
  -2.1577039e-01  -6.5116938e-01
  -2.1509505e-01  -8.9908527e-01
  -2.1441971e-01  -1.1204428e+00
  -2.1374437e-01  -1.3082416e+00
  -2.1306903e-01  -1.4564828e+00
  -2.1239370e-01  -1.5603603e+00
  -2.1171836e-01  -1.6164153e+00
  -2.1104302e-01  -1.6226514e+00
  -2.1036768e-01  -1.5786035e+00
  -2.0969235e-01  -1.4853611e+00
  -2.0901701e-01  -1.3455426e+00
  -2.0834167e-01  -1.1632232e+00
  -2.0766633e-01  -9.4381646e-01
  -2.0699100e-01  -6.9391430e-01
  -2.0631566e-01  -4.2108978e-01
  -2.0564032e-01  -1.3366813e-01
  -2.0496498e-01   1.5952656e-01
  -2.0428964e-01   4.4944150e-01
  -2.0361431e-01   7.2707400e-01
  -2.0293897e-01   9.8375029e-01
  -2.0226363e-01   1.2113957e+00
  -2.0158829e-01   1.4027881e+00
  -2.0091296e-01   1.5517859e+00
  -2.0023762e-01   1.6535246e+00
  -1.9956228e-01   1.7045746e+00
  -1.9888694e-01   1.7030559e+00
  -1.9821161e-01   1.6487047e+00
  -1.9753627e-01   1.5428921e+00
  -1.9686093e-01   1.3885905e+00
  -1.9618559e-01   1.1902915e+00
  -1.9551026e-01   9.5387601e-01
  -1.9483492e-01   6.8644062e-01
  -1.9415958e-01   3.9608540e-01
  -1.9348424e-01   9.1669331e-02
  -1.9280890e-01  -2.1745911e-01
  -1.9213357e-01  -5.2174821e-01
  -1.9145823e-01  -8.1173722e-01
  -1.9078289e-01  -1.0783497e+00
  -1.9010755e-01  -1.3131765e+00
  -1.8943222e-01  -1.5087403e+00
  -1.8875688e-01  -1.6587327e+00
  -1.8808154e-01  -1.7582165e+00
  -1.8740620e-01  -1.8037874e+00
  -1.8673087e-01  -1.7936889e+00
  -1.8605553e-01  -1.7278770e+00
  -1.8538019e-01  -1.6080326e+00
  -1.8470485e-01  -1.4375208e+00
  -1.8402951e-01  -1.2212972e+00
  -1.8335418e-01  -9.6576547e-01
  -1.8267884e-01  -6.7858811e-01
  -1.8200350e-01  -3.6845807e-01
  -1.8132816e-01  -4.4836407e-02
  -1.8065283e-01   2.8233527e-01
  -1.7997749e-01   6.0293918e-01
  -1.7930215e-01   9.0699317e-01
  -1.7862681e-01   1.1849604e+00
  -1.7795148e-01   1.4280475e+00
  -1.7727614e-01   1.6284813e+00
  -1.7660080e-01   1.7797567e+00
  -1.7592546e-01   1.8768460e+00
  -1.7525013e-01   1.9163649e+00
  -1.7457479e-01   1.8966886e+00
  -1.7389945e-01   1.8180140e+00
  -1.7322411e-01   1.6823664e+00
  -1.7254877e-01   1.4935494e+00
  -1.7187344e-01   1.2570403e+00
  -1.7119810e-01   9.7983179e-01
  -1.7052276e-01   6.7022685e-01
  -1.6984742e-01   3.3759112e-01
  -1.6917209e-01  -7.9292277e-03
  -1.6849675e-01  -3.5571568e-01
  -1.6782141e-01  -6.9500243e-01
  -1.6714607e-01  -1.0152083e+00
  -1.6647074e-01  -1.3062654e+00
  -1.6579540e-01  -1.5589344e+00
  -1.6512006e-01  -1.7650960e+00
  -1.6444472e-01  -1.9180112e+00
  -1.6376938e-01  -2.0125390e+00
  -1.6309405e-01  -2.0453081e+00
  -1.6241871e-01  -2.0148343e+00
  -1.6174337e-01  -1.9215804e+00
  -1.6106803e-01  -1.7679571e+00
  -1.6039270e-01  -1.5582630e+00
  -1.5971736e-01  -1.2985661e+00
  -1.5904202e-01  -9.9652992e-01
  -1.5836668e-01  -6.6118891e-01
  -1.5769135e-01  -3.0267944e-01
  -1.5701601e-01   6.8064903e-02
  -1.5634067e-01   4.3964520e-01
  -1.5566533e-01   8.0054611e-01
  -1.5498999e-01   1.1394910e+00
  -1.5431466e-01   1.4457928e+00
  -1.5363932e-01   1.7096888e+00
  -1.5296398e-01   1.9226506e+00
  -1.5228864e-01   2.0776574e+00
  -1.5161331e-01   2.1694257e+00
  -1.5093797e-01   2.1945868e+00
  -1.5026263e-01   2.1518066e+00
  -1.4958729e-01   2.0418440e+00
  -1.4891196e-01   1.8675447e+00
  -1.4823662e-01   1.6337706e+00
  -1.4756128e-01   1.3472665e+00
  -1.4688594e-01   1.0164675e+00
  -1.4621061e-01   6.5125220e-01
  -1.4553527e-01   2.6265021e-01
  -1.4485993e-01  -1.3748956e-01
  -1.4418459e-01  -5.3685801e-01
  -1.4350925e-01  -9.2306239e-01
  -1.4283392e-01  -1.2840088e+00
  -1.4215858e-01  -1.6082789e+00
  -1.4148324e-01  -1.8854884e+00
  -1.4080790e-01  -2.1066179e+00
  -1.4013257e-01  -2.2643036e+00
  -1.3945723e-01  -2.3530799e+00
  -1.3878189e-01  -2.3695653e+00
  -1.3810655e-01  -2.3125862e+00
  -1.3743122e-01  -2.1832329e+00
  -1.3675588e-01  -1.9848470e+00
  -1.3608054e-01  -1.7229387e+00
  -1.3540520e-01  -1.4050366e+00
  -1.3472986e-01  -1.0404736e+00
  -1.3405453e-01  -6.4011568e-01
  -1.3337919e-01  -2.1604032e-01
  -1.3270385e-01   2.1882544e-01
  -1.3202851e-01   6.5109635e-01
  -1.3135318e-01   1.0673383e+00
  -1.3067784e-01   1.4544830e+00
  -1.3000250e-01   1.8002357e+00
  -1.2932716e-01   2.0934623e+00
  -1.2865183e-01   2.3245451e+00
  -1.2797649e-01   2.4856952e+00
  -1.2730115e-01   2.5712108e+00
  -1.2662581e-01   2.5776748e+00
  -1.2595048e-01   2.5040832e+00
  -1.2527514e-01   2.3519003e+00
  -1.2459980e-01   2.1250386e+00
  -1.2392446e-01   1.8297634e+00
  -1.2324912e-01   1.4745226e+00
  -1.2257379e-01   1.0697092e+00
  -1.2189845e-01   6.2735961e-01
  -1.2122311e-01   1.6079951e-01
  -1.2054777e-01  -3.1575440e-01
  -1.1987244e-01  -7.8762416e-01
  -1.1919710e-01  -1.2401191e+00
  -1.1852176e-01  -1.6589893e+00
  -1.1784642e-01  -2.0308710e+00
  -1.1717109e-01  -2.3437083e+00
  -1.1649575e-01  -2.5871408e+00
  -1.1582041e-01  -2.7528411e+00
  -1.1514507e-01  -2.8347957e+00
  -1.1446973e-01  -2.8295155e+00
  -1.1379440e-01  -2.7361726e+00
  -1.1311906e-01  -2.5566556e+00
  -1.1244372e-01  -2.2955418e+00
  -1.1176838e-01  -1.9599875e+00
  -1.1109305e-01  -1.5595359e+00
  -1.1041771e-01  -1.1058504e+00
  -1.0974237e-01  -6.1237931e-01
  -1.0906703e-01  -9.3961507e-02
  -1.0839170e-01   4.3361517e-01
  -1.0771636e-01   9.5409001e-01
  -1.0704102e-01   1.4512257e+00
  -1.0636568e-01   1.9093097e+00
  -1.0569035e-01   2.3136458e+00
  -1.0501501e-01   2.6510196e+00
  -1.0433967e-01   2.9101253e+00
  -1.0366433e-01   3.0819374e+00
  -1.0298899e-01   3.1600182e+00
  -1.0231366e-01   3.1407489e+00
  -1.0163832e-01   3.0234764e+00
  -1.0096298e-01   2.8105718e+00
  -1.0028764e-01   2.5073959e+00
  -9.9612306e-02   2.1221723e+00
  -9.8936968e-02   1.6657711e+00
  -9.8261631e-02   1.1514082e+00
  -9.7586293e-02   5.9426907e-01
  -9.6910955e-02   1.1066129e-02
  -9.6235618e-02  -5.8045568e-01
  -9.5560280e-02  -1.1620523e+00
  -9.4884942e-02  -1.7155360e+00
  -9.4209605e-02  -2.2233373e+00
  -9.3534267e-02  -2.6690543e+00
  -9.2858929e-02  -3.0379751e+00
  -9.2183592e-02  -3.3175546e+00
  -9.1508254e-02  -3.4978315e+00
  -9.0832916e-02  -3.5717722e+00
  -9.0157579e-02  -3.5355292e+00
  -8.9482241e-02  -3.3886059e+00
  -8.8806903e-02  -3.1339205e+00
  -8.8131566e-02  -2.7777661e+00
  -8.7456228e-02  -2.3296671e+00
  -8.6780890e-02  -1.8021337e+00
  -8.6105553e-02  -1.2103218e+00
  -8.5430215e-02  -5.7160655e-01
  -8.4754877e-02   9.4918762e-02
  -8.4079540e-02   7.6900378e-01
  -8.3404202e-02   1.4298463e+00
  -8.2728864e-02   2.0567236e+00
  -8.2053527e-02   2.6296314e+00
  -8.1378189e-02   3.1299103e+00
  -8.0702851e-02   3.5408414e+00
  -8.0027514e-02   3.8481918e+00
  -7.9352176e-02   4.0406927e+00
  -7.8676838e-02   4.1104343e+00
  -7.8001501e-02   4.0531654e+00
  -7.7326163e-02   3.8684846e+00
  -7.6650825e-02   3.5599178e+00
  -7.5975488e-02   3.1348773e+00
  -7.5300150e-02   2.6045004e+00
  -7.4624812e-02   1.9833725e+00
  -7.3949475e-02   1.2891396e+00
  -7.3274137e-02   5.4202085e-01
  -7.2598799e-02  -2.3576616e-01
  -7.1923462e-02  -1.0206508e+00
  -7.1248124e-02  -1.7884079e+00
  -7.0572786e-02  -2.5148886e+00
  -6.9897449e-02  -3.1767618e+00
  -6.9222111e-02  -3.7522450e+00
  -6.8546773e-02  -4.2218008e+00
  -6.7871436e-02  -4.5687779e+00
  -6.7196098e-02  -4.7799769e+00
  -6.6520760e-02  -4.8461215e+00
  -6.5845423e-02  -4.7622197e+00
  -6.5170085e-02  -4.5278009e+00
  -6.4494747e-02  -4.1470217e+00
  -6.3819410e-02  -3.6286322e+00
  -6.3144072e-02  -2.9858026e+00
  -6.2468734e-02  -2.2358122e+00
  -6.1793397e-02  -1.3996076e+00
  -6.1118059e-02  -5.0124093e-01
  -6.0442721e-02   4.3279836e-01
  -5.9767384e-02   1.3743385e+00
  -5.9092046e-02   2.2943477e+00
  -5.8416708e-02   3.1638002e+00
  -5.7741371e-02   3.9545607e+00
  -5.7066033e-02   4.6402605e+00
  -5.6390695e-02   5.1971412e+00
  -5.5715358e-02   5.6048369e+00
  -5.5040020e-02   5.8470729e+00
  -5.4364682e-02   5.9122570e+00
  -5.3689345e-02   5.7939432e+00
  -5.3014007e-02   5.4911521e+00
  -5.2338669e-02   5.0085347e+00
  -5.1663332e-02   4.3563708e+00
  -5.0987994e-02   3.5503995e+00
  -5.0312656e-02   2.6114812e+00
  -4.9637319e-02   1.5650996e+00
  -4.8961981e-02   4.4071153e-01
  -4.8286643e-02  -7.2903648e-01
  -4.7611306e-02  -1.9092079e+00
  -4.6935968e-02  -3.0635663e+00
  -4.6260630e-02  -4.1556310e+00
  -4.5585293e-02  -5.1497662e+00
  -4.4909955e-02  -6.0122764e+00
  -4.4234617e-02  -6.7124719e+00
  -4.3559280e-02  -7.2236763e+00
  -4.2883942e-02  -7.5241431e+00
  -4.2208604e-02  -7.5978525e+00
  -4.1533267e-02  -7.4351636e+00
  -4.0857929e-02  -7.0332975e+00
  -4.0182591e-02  -6.3966341e+00
  -3.9507254e-02  -5.5368092e+00
  -3.8831916e-02  -4.4726020e+00
  -3.8156578e-02  -3.2296130e+00
  -3.7481241e-02  -1.8397336e+00
  -3.6805903e-02  -3.4041780e-01
  -3.6130565e-02   1.2262291e+00
  -3.5455228e-02   2.8145247e+00
  -3.4779890e-02   4.3764199e+00
  -3.4104552e-02   5.8628169e+00
  -3.3429215e-02   7.2249599e+00
  -3.2753877e-02   8.4158627e+00
  -3.2078539e-02   9.3917340e+00
  -3.1403202e-02   1.0113362e+01
  -3.0727864e-02   1.0547418e+01
  -3.0052526e-02   1.0667645e+01
  -2.9377189e-02   1.0455885e+01
  -2.8701851e-02   9.9029319e+00
  -2.8026513e-02   9.0091590e+00
  -2.7351176e-02   7.7849175e+00
  -2.6675838e-02   6.2506780e+00
  -2.6000500e-02   4.4369086e+00
  -2.5325163e-02   2.3836835e+00
  -2.4649825e-02   1.4002790e-01
  -2.3974487e-02  -2.2369936e+00
  -2.3299150e-02  -4.6834257e+00
  -2.2623812e-02  -7.1297855e+00
  -2.1948474e-02  -9.5026107e+00
  -2.1273137e-02  -1.1726156e+01
  -2.0597799e-02  -1.3724202e+01
  -1.9922461e-02  -1.5421925e+01
  -1.9247124e-02  -1.6747794e+01
  -1.8571786e-02  -1.7635433e+01
  -1.7896448e-02  -1.8025420e+01
  -1.7221111e-02  -1.7866951e+01
  -1.6545773e-02  -1.7119354e+01
  -1.5870435e-02  -1.5753384e+01
  -1.5195098e-02  -1.3752290e+01
  -1.4519760e-02  -1.1112592e+01
  -1.3844422e-02  -7.8445833e+00
  -1.3169085e-02  -3.9724961e+00
  -1.2493747e-02   4.6563935e-01
  -1.1818409e-02   5.4184702e+00
  -1.1143072e-02   1.0822113e+01
  -1.0467734e-02   1.6601252e+01
  -9.7923962e-03   2.2670519e+01
  -9.1170585e-03   2.8936128e+01
  -8.4417209e-03   3.5297730e+01
  -7.7663832e-03   4.1650441e+01
  -7.0910455e-03   4.7887006e+01
  -6.4157079e-03   5.3900040e+01
  -5.7403702e-03   5.9584301e+01
  -5.0650325e-03   6.4838937e+01
  -4.3896948e-03   6.9569659e+01
  -3.7143572e-03   7.3690784e+01
  -3.0390195e-03   7.7127098e+01
  -2.3636818e-03   7.9815511e+01
  -1.6883442e-03   8.1706430e+01
  -1.0130065e-03   8.2764861e+01
  -3.3766883e-04   8.2971174e+01
   3.3766883e-04   8.2321540e+01
   1.0130065e-03   8.0828013e+01
   1.6883442e-03   7.8518266e+01
   2.3636818e-03   7.5434980e+01
   3.0390195e-03   7.1634901e+01
   3.7143572e-03   6.7187598e+01
   4.3896948e-03   6.2173931e+01
   5.0650325e-03   5.6684292e+01
   5.7403702e-03   5.0816638e+01
   6.4157079e-03   4.4674373e+01
   7.0910455e-03   3.8364135e+01
   7.7663832e-03   3.1993523e+01
   8.4417209e-03   2.5668840e+01
   9.1170585e-03   1.9492881e+01
   9.7923962e-03   1.3562834e+01
   1.0467734e-02   7.9683400e+00
   1.1143072e-02   2.7897431e+00
   1.1818409e-02  -1.9034136e+00
   1.2493747e-02  -6.0536258e+00
   1.3169085e-02  -9.6163702e+00
   1.3844422e-02  -1.2560732e+01
   1.4519760e-02  -1.4869708e+01
   1.5195098e-02  -1.6540191e+01
   1.5870435e-02  -1.7582620e+01
   1.6545773e-02  -1.8020343e+01
   1.7221111e-02  -1.7888677e+01
   1.7896448e-02  -1.7233725e+01
   1.8571786e-02  -1.6110958e+01
   1.9247124e-02  -1.4583622e+01
   1.9922461e-02  -1.2720994e+01
   2.0597799e-02  -1.0596550e+01
   2.1273137e-02  -8.2860725e+00
   2.1948474e-02  -5.8657661e+00
   2.2623812e-02  -3.4104119e+00
   2.3299150e-02  -9.9161212e-01
   2.3974487e-02   1.3238343e+00
   2.4649825e-02   3.4753877e+00
   2.5325163e-02   5.4100231e+00
   2.6000500e-02   7.0832587e+00
   2.6675838e-02   8.4599361e+00
   2.7351176e-02   9.5147392e+00
   2.8026513e-02   1.0232446e+01
   2.8701851e-02   1.0607913e+01
   2.9377189e-02   1.0645800e+01
   3.0052526e-02   1.0360046e+01
   3.0727864e-02   9.7731278e+00
   3.1403202e-02   8.9151087e+00
   3.2078539e-02   7.8225238e+00
   3.2753877e-02   6.5371284e+00
   3.3429215e-02   5.1045468e+00
   3.4104552e-02   3.5728617e+00
   3.4779890e-02   1.9911831e+00
   3.5455228e-02   4.0823462e-01
   3.6130565e-02  -1.1290032e+00
   3.6805903e-02  -2.5765595e+00
   3.7481241e-02  -3.8946167e+00
   3.8156578e-02  -5.0485022e+00
   3.8831916e-02  -6.0095081e+00
   3.9507254e-02  -6.7555175e+00
   4.0182591e-02  -7.2714283e+00
   4.0857929e-02  -7.5493664e+00
   4.1533267e-02  -7.5886887e+00
   4.2208604e-02  -7.3957815e+00
   4.2883942e-02  -6.9836647e+00
   4.3559280e-02  -6.3714186e+00
   4.4234617e-02  -5.5834537e+00
   4.4909955e-02  -4.6486482e+00
   4.5585293e-02  -3.5993805e+00
   4.6260630e-02  -2.4704879e+00
   4.6935968e-02  -1.2981813e+00
   4.7611306e-02  -1.1894940e-01
   4.8286643e-02   1.0315172e+00
   4.8961981e-02   2.1193510e+00
   4.9637319e-02   3.1134537e+00
   5.0312656e-02   3.9863390e+00
   5.0987994e-02   4.7148486e+00
   5.1663332e-02   5.2807251e+00
   5.2338669e-02   5.6710288e+00
   5.3014007e-02   5.8783878e+00
   5.3689345e-02   5.9010812e+00
   5.4364682e-02   5.7429533e+00
   5.5040020e-02   5.4131681e+00
   5.5715358e-02   4.9258120e+00
   5.6390695e-02   4.2993621e+00
   5.7066033e-02   3.5560366e+00
   5.7741371e-02   2.7210494e+00
   5.8416708e-02   1.8217932e+00
   5.9092046e-02   8.8697557e-01
   5.9767384e-02  -5.4264740e-02
   6.0442721e-02  -9.7323605e-01
   6.1118059e-02  -1.8425399e+00
   6.1793397e-02  -2.6368615e+00
   6.2468734e-02  -3.3336818e+00
   6.3144072e-02  -3.9138931e+00
   6.3819410e-02  -4.3622995e+00
   6.4494747e-02  -4.6679925e+00
   6.5170085e-02  -4.8245911e+00
   6.5845423e-02  -4.8303426e+00
   6.6520760e-02  -4.6880836e+00
   6.7196098e-02  -4.4050656e+00
   6.7871436e-02  -3.9926512e+00
   6.8546773e-02  -3.4658949e+00
   6.9222111e-02  -2.8430204e+00
   6.9897449e-02  -2.1448133e+00
   7.0572786e-02  -1.3939487e+00
   7.1248124e-02  -6.1427399e-01
   7.1923462e-02   1.6992986e-01
   7.2598799e-02   9.3468743e-01
   7.3274137e-02   1.6570454e+00
   7.3949475e-02   2.3157458e+00
   7.4624812e-02   2.8918372e+00
   7.5300150e-02   3.3692059e+00
   7.5975488e-02   3.7350126e+00
   7.6650825e-02   3.9800243e+00
   7.7326163e-02   4.0988313e+00
   7.8001501e-02   4.0899463e+00
   7.8676838e-02   3.9557841e+00
   7.9352176e-02   3.7025238e+00
   8.0027514e-02   3.3398607e+00
   8.0702851e-02   2.8806553e+00
   8.1378189e-02   2.3404939e+00
   8.2053527e-02   1.7371733e+00
   8.2728864e-02   1.0901270e+00
   8.3404202e-02   4.1981121e-01
   8.4079540e-02  -2.5293036e-01
   8.4754877e-02  -9.0750409e-01
   8.5430215e-02  -1.5241864e+00
   8.6105553e-02  -2.0847083e+00
   8.6780890e-02  -2.5727873e+00
   8.7456228e-02  -2.9745911e+00
   8.8131566e-02  -3.2791213e+00
   8.8806903e-02  -3.4785045e+00
   8.9482241e-02  -3.5681862e+00
   9.0157579e-02  -3.5470205e+00
   9.0832916e-02  -3.4172560e+00
   9.1508254e-02  -3.1844187e+00
   9.2183592e-02  -2.8570984e+00
   9.2858929e-02  -2.4466439e+00
   9.3534267e-02  -1.9667800e+00
   9.4209605e-02  -1.4331577e+00
   9.4884942e-02  -8.6285163e-01
   9.5560280e-02  -2.7382157e-01
   9.6235618e-02   3.1564541e-01
   9.6910955e-02   8.8749575e-01
   9.7586293e-02   1.4244553e+00
   9.8261631e-02   1.9105448e+00
   9.8936968e-02   2.3315486e+00
   9.9612306e-02   2.6754247e+00
   1.0028764e-01   2.9326429e+00
   1.0096298e-01   3.0964426e+00
   1.0163832e-01   3.1630033e+00
   1.0231366e-01   3.1315234e+00
   1.0298899e-01   3.0042068e+00
   1.0366433e-01   2.7861579e+00
   1.0433967e-01   2.4851900e+00
   1.0501501e-01   2.1115537e+00
   1.0569035e-01   1.6775947e+00
   1.0636568e-01   1.1973517e+00
   1.0704102e-01   6.8610799e-01
   1.0771636e-01   1.5991061e-01
   1.0839170e-01  -3.6492839e-01
   1.0906703e-01  -8.7233247e-01
   1.0974237e-01  -1.3469483e+00
   1.1041771e-01  -1.7746056e+00
   1.1109305e-01  -2.1427358e+00
   1.1176838e-01  -2.4407371e+00
   1.1244372e-01  -2.6602754e+00
   1.1311906e-01  -2.7955126e+00
   1.1379440e-01  -2.8432571e+00
   1.1446973e-01  -2.8030307e+00
   1.1514507e-01  -2.6770533e+00
   1.1582041e-01  -2.4701447e+00
   1.1649575e-01  -2.1895493e+00
   1.1717109e-01  -1.8446874e+00
   1.1784642e-01  -1.4468442e+00
   1.1852176e-01  -1.0088046e+00
   1.1919710e-01  -5.4444624e-01
   1.1987244e-01  -6.8304016e-02
   1.2054777e-01   4.0488134e-01
   1.2122311e-01   8.6061594e-01
   1.2189845e-01   1.2850932e+00
   1.2257379e-01   1.6656086e+00
   1.2324912e-01   1.9909369e+00
   1.2392446e-01   2.2516598e+00
   1.2459980e-01   2.4404357e+00
   1.2527514e-01   2.5522027e+00
   1.2595048e-01   2.5843104e+00
   1.2662581e-01   2.5365767e+00
   1.2730115e-01   2.4112684e+00
   1.2797649e-01   2.2130079e+00
   1.2865183e-01   1.9486079e+00
   1.2932716e-01   1.6268413e+00
   1.3000250e-01   1.2581541e+00
   1.3067784e-01   8.5432895e-01
   1.3135318e-01   4.2811160e-01
   1.3202851e-01  -7.1883677e-03
   1.3270385e-01  -4.3811044e-01
   1.3337919e-01  -8.5145670e-01
   1.3405453e-01  -1.2346934e+00
   1.3472986e-01  -1.5763284e+00
   1.3540520e-01  -1.8662534e+00
   1.3608054e-01  -2.0960407e+00
   1.3675588e-01  -2.2591854e+00
   1.3743122e-01  -2.3512874e+00
   1.3810655e-01  -2.3701663e+00
   1.3878189e-01  -2.3159086e+00
   1.3945723e-01  -2.1908441e+00
   1.4013257e-01  -1.9994543e+00
   1.4080790e-01  -1.7482161e+00
   1.4148324e-01  -1.4453854e+00
   1.4215858e-01  -1.1007283e+00
   1.4283392e-01  -7.2520845e-01
   1.4350925e-01  -3.3064078e-01
   1.4418459e-01   7.0678239e-02
   1.4485993e-01   4.6635157e-01
   1.4553527e-01   8.4426254e-01
   1.4621061e-01   1.1929438e+00
   1.4688594e-01   1.5019234e+00
   1.4756128e-01   1.7620373e+00
   1.4823662e-01   1.9656994e+00
   1.4891196e-01   2.1071208e+00
   1.4958729e-01   2.1824724e+00
   1.5026263e-01   2.1899856e+00
   1.5093797e-01   2.1299903e+00
   1.5161331e-01   2.0048866e+00
   1.5228864e-01   1.8190550e+00
   1.5296398e-01   1.5787052e+00
   1.5363932e-01   1.2916716e+00
   1.5431466e-01   9.6715913e-01
   1.5498999e-01   6.1545024e-01
   1.5566533e-01   2.4758083e-01
   1.5634067e-01  -1.2500439e-01
   1.5701601e-01  -4.9080625e-01
   1.5769135e-01  -8.3862439e-01
   1.5836668e-01  -1.1578986e+00
   1.5904202e-01  -1.4390280e+00
   1.5971736e-01  -1.6736581e+00
   1.6039270e-01  -1.8549276e+00
   1.6106803e-01  -1.9776676e+00
   1.6174337e-01  -2.0385474e+00
   1.6241871e-01  -2.0361626e+00
   1.6309405e-01  -1.9710638e+00
   1.6376938e-01  -1.8457251e+00
   1.6444472e-01  -1.6644533e+00
   1.6512006e-01  -1.4332427e+00
   1.6579540e-01  -1.1595780e+00
   1.6647074e-01  -8.5219385e-01
   1.6714607e-01  -5.2079741e-01
   1.6782141e-01  -1.7576313e-01
   1.6849675e-01   1.7219061e-01
   1.6917209e-01   5.1233315e-01
   1.6984742e-01   8.3425115e-01
   1.7052276e-01   1.1281661e+00
   1.7119810e-01   1.3852303e+00
   1.7187344e-01   1.5977915e+00
   1.7254877e-01   1.7596203e+00
   1.7322411e-01   1.8660906e+00
   1.7389945e-01   1.9143113e+00
   1.7457479e-01   1.9032024e+00
   1.7525013e-01   1.8335160e+00
   1.7592546e-01   1.7078007e+00
   1.7660080e-01   1.5303103e+00
   1.7727614e-01   1.3068625e+00
   1.7795148e-01   1.0446484e+00
   1.7862681e-01   7.5200330e-01
   1.7930215e-01   4.3814210e-01
   1.7997749e-01   1.1287074e-01
   1.8065283e-01  -2.1371930e-01
   1.8132816e-01  -5.3156291e-01
   1.8200350e-01  -8.3093051e-01
   1.8267884e-01  -1.1027248e+00
   1.8335418e-01  -1.3387564e+00
   1.8402951e-01  -1.5319894e+00
   1.8470485e-01  -1.6767501e+00
   1.8538019e-01  -1.7688928e+00
   1.8605553e-01  -1.8059175e+00
   1.8673087e-01  -1.7870358e+00
   1.8740620e-01  -1.7131845e+00
   1.8808154e-01  -1.5869860e+00
   1.8875688e-01  -1.4126567e+00
   1.8943222e-01  -1.1958678e+00
   1.9010755e-01  -9.4356140e-01
   1.9078289e-01  -6.6372947e-01
   1.9145823e-01  -3.6516152e-01
   1.9213357e-01  -5.7169499e-02
   1.9280890e-01   2.5070181e-01
   1.9348424e-01   5.4896964e-01
   1.9415958e-01   8.2850446e-01
   1.9483492e-01   1.0808085e+00
   1.9551026e-01   1.2982735e+00
   1.9618559e-01   1.4744090e+00
   1.9686093e-01   1.6040353e+00
   1.9753627e-01   1.6834354e+00
   1.9821161e-01   1.7104600e+00
   1.9888694e-01   1.6845848e+00
   1.9956228e-01   1.6069170e+00
   2.0023762e-01   1.4801516e+00
   2.0091296e-01   1.3084794e+00
   2.0158829e-01   1.0974492e+00
   2.0226363e-01   8.5378963e-01
   2.0293897e-01   5.8519518e-01
   2.0361431e-01   3.0008403e-01
   2.0428964e-01   7.3349592e-03
   2.0496498e-01  -2.8398836e-01
   2.0564032e-01  -5.6491728e-01
   2.0631566e-01  -8.2685350e-01
   2.0699100e-01  -1.0618316e+00
   2.0766633e-01  -1.2627605e+00
   2.0834167e-01  -1.4236368e+00
   2.0901701e-01  -1.5397237e+00
   2.0969235e-01  -1.6076892e+00
   2.1036768e-01  -1.6257017e+00
   2.1104302e-01  -1.5934777e+00
   2.1171836e-01  -1.5122820e+00
   2.1239370e-01  -1.3848811e+00
   2.1306903e-01  -1.2154492e+00
   2.1374437e-01  -1.0094326e+00
   2.1441971e-01  -7.7337536e-01
   2.1509505e-01  -5.1471204e-01
   2.1577039e-01  -2.4153407e-01
   2.1644572e-01   3.7662596e-02
   2.1712106e-01   3.1424113e-01
   2.1779640e-01   5.7969036e-01
   2.1847174e-01   8.2588607e-01
   2.1914707e-01   1.0453391e+00
   2.1982241e-01   1.2314224e+00
   2.2049775e-01   1.3785709e+00
   2.2117309e-01   1.4824471e+00
   2.2184842e-01   1.5400685e+00
   2.2252376e-01   1.5498926e+00
   2.2319910e-01   1.5118568e+00
   2.2387444e-01   1.4273734e+00
   2.2454977e-01   1.2992782e+00
   2.2522511e-01   1.1317367e+00
   2.2590045e-01   9.3010866e-01
   2.2657579e-01   7.0077779e-01
   2.2725113e-01   4.5094979e-01
   2.2792646e-01   1.8842665e-01
   2.2860180e-01  -7.8636494e-02
   2.2927714e-01  -3.4198416e-01
   2.2995248e-01  -5.9351516e-01
   2.3062781e-01  -8.2553132e-01
   2.3130315e-01  -1.0309725e+00
   2.3197849e-01  -1.2036312e+00
   2.3265383e-01  -1.3383391e+00
   2.3332916e-01  -1.4311220e+00
   2.3400450e-01  -1.4793160e+00
   2.3467984e-01  -1.4816436e+00
   2.3535518e-01  -1.4382466e+00
   2.3603052e-01  -1.3506753e+00
   2.3670585e-01  -1.2218337e+00
   2.3738119e-01  -1.0558844e+00
   2.3805653e-01  -8.5811433e-01
   2.3873187e-01  -6.3476694e-01
   2.3940720e-01  -3.9284542e-01
   2.4008254e-01  -1.3989371e-01
   2.4075788e-01   1.1623836e-01
   2.4143322e-01   3.6763820e-01
   2.4210855e-01   6.0657440e-01
   2.4278389e-01   8.2573409e-01
   2.4345923e-01   1.0184463e+00
   2.4413457e-01   1.1788846e+00
   2.4480990e-01   1.3022430e+00
   2.4548524e-01   1.3848790e+00
   2.4616058e-01   1.4244216e+00
   2.4683592e-01   1.4198378e+00
   2.4751126e-01   1.3714594e+00
   2.4818659e-01   1.2809667e+00
   2.4886193e-01   1.1513306e+00
   2.4953727e-01   9.8671611e-01
   2.5021261e-01   7.9234856e-01
   2.5088794e-01   5.7434835e-01
   2.5156328e-01   3.3953857e-01
   2.5223862e-01   9.5231818e-02
   2.5291396e-01  -1.5099710e-01
   2.5358929e-01  -3.9154563e-01
   2.5426463e-01  -6.1901782e-01
   2.5493997e-01  -8.2645131e-01
   2.5561531e-01  -1.0075301e+00
   2.5629065e-01  -1.1567764e+00
   2.5696598e-01  -1.2697161e+00
   2.5764132e-01  -1.3430126e+00
   2.5831666e-01  -1.3745648e+00
   2.5899200e-01  -1.3635669e+00
   2.5966733e-01  -1.3105284e+00
   2.6034267e-01  -1.2172527e+00
   2.6101801e-01  -1.0867766e+00
   2.6169335e-01  -9.2327167e-01
   2.6236868e-01  -7.3191165e-01
   2.6304402e-01  -5.1870861e-01
   2.6371936e-01  -2.9032469e-01
   2.6439470e-01  -5.3864163e-02
   2.6507004e-01   1.8334714e-01
   2.6574537e-01   4.1398850e-01
   2.6642071e-01   6.3096985e-01
   2.6709605e-01   8.2764941e-01
   2.6777139e-01   9.9803665e-01
   2.6844672e-01   1.1369745e+00
   2.6912206e-01   1.2402949e+00
   2.6979740e-01   1.3049441e+00
   2.7047274e-01   1.3290718e+00
   2.7114807e-01   1.3120844e+00
   2.7182341e-01   1.2546581e+00
   2.7249875e-01   1.1587140e+00
   2.7317409e-01   1.0273534e+00
   2.7384942e-01   8.6475886e-01
   2.7452476e-01   6.7606056e-01
   2.7520010e-01   4.6717519e-01
   2.7587544e-01   2.4462058e-01
   2.7655078e-01   1.5312603e-02
   2.7722611e-01  -2.1364935e-01
   2.7790145e-01  -4.3520191e-01
   2.7857679e-01  -6.4253531e-01
   2.7925213e-01  -8.2930240e-01
   2.7992746e-01  -9.8981266e-01
   2.8060280e-01  -1.1192053e+00
   2.8127814e-01  -1.2135963e+00
   2.8195348e-01  -1.2701946e+00
   2.8262881e-01  -1.2873843e+00
   2.8330415e-01  -1.2647706e+00
   2.8397949e-01  -1.2031879e+00
   2.8465483e-01  -1.1046692e+00
   2.8533017e-01  -9.7238034e-01
   2.8600550e-01  -8.1051764e-01
   2.8668084e-01  -6.2417558e-01
   2.8735618e-01  -4.1918656e-01
   2.8803152e-01  -2.0193863e-01
   2.8870685e-01   2.0823299e-02
   2.8938219e-01   2.4220662e-01
   2.9005753e-01   4.5538400e-01
   2.9073287e-01   6.5380365e-01
   2.9140820e-01   8.3139046e-01
   2.9208354e-01   9.8273170e-01
   2.9275888e-01   1.1032418e+00
   2.9343422e-01   1.1893012e+00
   2.9410955e-01   1.2383643e+00
   2.9478489e-01   1.2490354e+00
   2.9546023e-01   1.2211071e+00
   2.9613557e-01   1.1555638e+00
   2.9681091e-01   1.0545469e+00
   2.9748624e-01   9.2128545e-01
   2.9816158e-01   7.5999307e-01
   2.9883692e-01   5.7573505e-01
   2.9951226e-01   3.7426943e-01
   3.0018759e-01   1.6186729e-01
   3.0086293e-01  -5.4882173e-02
   3.0153827e-01  -2.6927582e-01
   3.0221361e-01  -4.7470364e-01
   3.0288894e-01  -6.6485228e-01
   3.0356428e-01  -8.3389887e-01
   3.0423962e-01  -9.7668908e-01
   3.0491496e-01  -1.0888941e+00
   3.0559030e-01  -1.1671416e+00
   3.0626563e-01  -1.2091171e+00
   3.0694097e-01  -1.2136318e+00
   3.0761631e-01  -1.1806564e+00
   3.0829165e-01  -1.1113183e+00
   3.0896698e-01  -1.0078636e+00
   3.0964232e-01  -8.7358441e-01
   3.1031766e-01  -7.1271457e-01
   3.1099300e-01  -5.3029607e-01
   3.1166833e-01  -3.3202138e-01
   3.1234367e-01  -1.2405599e-01
   3.1301901e-01   8.7153061e-02
   3.1369435e-01   2.9507687e-01
   3.1436968e-01   4.9330623e-01
   3.1504502e-01   6.7574903e-01
   3.1572036e-01   8.3681722e-01
   3.1639570e-01   9.7159780e-01
   3.1707104e-01   1.0760025e+00
   3.1774637e-01   1.1468915e+00
   3.1842171e-01   1.1821680e+00
   3.1909705e-01   1.1808396e+00
   3.1977239e-01   1.1430462e+00
   3.2044772e-01   1.0700528e+00
   3.2112306e-01   9.6420690e-01
   3.2179840e-01   8.2886374e-01
   3.2247374e-01   6.6827986e-01
   3.2314907e-01   4.8747944e-01
   3.2382441e-01   2.9209731e-01
   3.2449975e-01   8.8203555e-02
   3.2517509e-01  -1.1788493e-01
   3.2585043e-01  -3.1979991e-01
   3.2652576e-01  -5.1131838e-01
   3.2720110e-01  -6.8655420e-01
   3.2787644e-01  -8.4013879e-01
   3.2855178e-01  -9.6738544e-01
   3.2922711e-01  -1.0644321e+00
   3.2990245e-01  -1.1283587e+00
   3.3057779e-01  -1.1572743e+00
   3.3125313e-01  -1.1503735e+00
   3.3192846e-01  -1.1079583e+00
   3.3260380e-01  -1.0314258e+00
   3.3327914e-01  -9.2322287e-01
   3.3395448e-01  -7.8676775e-01
   3.3462981e-01  -6.2634231e-01
   3.3530515e-01  -4.4695789e-01
   3.3598049e-01  -2.5419886e-01
   3.3665583e-01  -5.4048982e-02
   3.3733117e-01   1.4729417e-01
   3.3800650e-01   3.4361091e-01
   3.3868184e-01   5.2885145e-01
   3.3935718e-01   6.9732209e-01
   3.4003252e-01   8.4386011e-01
   3.4070785e-01   9.6399177e-01
   3.4138319e-01   1.0540688e+00
   3.4205853e-01   1.1113790e+00
   3.4273387e-01   1.1342278e+00
   3.4340920e-01   1.1219883e+00
   3.4408454e-01   1.0751180e+00
   3.4475988e-01   9.9514228e-01
   3.4543522e-01   8.8460515e-01
   3.4611056e-01   7.4698815e-01
   3.4678589e-01   5.8660102e-01
   3.4746123e-01   4.0844679e-01
   3.4813657e-01   2.1806593e-01
   3.4881191e-01   2.1364174e-02
   3.4948724e-01  -1.7557050e-01
   3.5016258e-01   8.3000000e+01
   3.5083792e-01   8.2571759e+01
   3.5151326e-01   8.1294983e+01
   3.5218859e-01   7.9193341e+01
   3.5286393e-01   7.6305701e+01
   3.5353927e-01   7.2685270e+01
   3.5421461e-01   6.8398427e+01
   3.5488994e-01   6.3523266e+01
   3.5556528e-01   5.8147891e+01
   3.5624062e-01   5.2368493e+01
   3.5691596e-01   4.6287274e+01
   3.5759130e-01   4.0010251e+01
   3.5826663e-01   3.3644993e+01
   3.5894197e-01   2.7298353e+01
   3.5961731e-01   2.1074242e+01
   3.6029265e-01   1.5071496e+01
   3.6096798e-01   9.3818891e+00
   3.6164332e-01   4.0883300e+00
   3.6231866e-01  -7.3670742e-01
   3.6299400e-01  -5.0324950e+00
   3.6366933e-01  -8.7510708e+00
   3.6434467e-01  -1.1857949e+01
   3.6502001e-01  -1.4332510e+01
   3.6569535e-01  -1.6168063e+01
   3.6637069e-01  -1.7371585e+01
   3.6704602e-01  -1.7963156e+01
   3.6772136e-01  -1.7975094e+01
   3.6839670e-01  -1.7450833e+01
   3.6907204e-01  -1.6443562e+01
   3.6974737e-01  -1.5014674e+01
   3.7042271e-01  -1.3232055e+01
   3.7109805e-01  -1.1168272e+01
   3.7177339e-01  -8.8986920e+00
   3.7244872e-01  -6.4995901e+00
   3.7312406e-01  -4.0462893e+00
   3.7379940e-01  -1.6113776e+00
   3.7447474e-01   7.3695327e-01
   3.7515008e-01   2.9364118e+00
   3.7582541e-01   4.9319165e+00
   3.7650075e-01   6.6766854e+00
   3.7717609e-01   8.1330824e+00
   3.7785143e-01   9.2732047e+00
   3.7852676e-01   1.0079204e+01
   3.7920210e-01   1.0543341e+01
   3.7987744e-01   1.0667772e+01
   3.8055278e-01   1.0464096e+01
   3.8122811e-01   9.9526581e+00
   3.8190345e-01   9.1616560e+00
   3.8257879e-01   8.1260624e+00
   3.8325413e-01   6.8864056e+00
   3.8392946e-01   5.4874403e+00
   3.8460480e-01   3.9767494e+00
   3.8528014e-01   2.4033136e+00
   3.8595548e-01   8.1608986e-01
   3.8663082e-01  -7.3736344e-01
   3.8730615e-01  -2.2121800e+00
   3.8798149e-01  -3.5673635e+00
   3.8865683e-01  -4.7668217e+00
   3.8933217e-01  -5.7802318e+00
   3.9000750e-01  -6.5837193e+00
   3.9068284e-01  -7.1603345e+00
   3.9135818e-01  -7.5003204e+00
   3.9203352e-01  -7.6011707e+00
   3.9270885e-01  -7.4674796e+00
   3.9338419e-01  -7.1105954e+00
   3.9405953e-01  -6.5480914e+00
   3.9473487e-01  -5.8030742e+00
   3.9541021e-01  -4.9033527e+00
   3.9608554e-01  -3.8804956e+00
   3.9676088e-01  -2.7688055e+00
   3.9743622e-01  -1.6042428e+00
   3.9811156e-01  -4.2332854e-01
   3.9878689e-01   7.3793859e-01
   3.9946223e-01   1.8451239e+00
   4.0013757e-01   2.8663258e+00
   4.0081291e-01   3.7730472e+00
   4.0148824e-01   4.5409467e+00
   4.0216358e-01   5.1504500e+00
   4.0283892e-01   5.5872076e+00
   4.0351426e-01   5.8423895e+00
   4.0418959e-01   5.9128113e+00
   4.0486493e-01   5.8008917e+00
   4.0554027e-01   5.5144477e+00
   4.0621561e-01   5.0663355e+00
   4.0689095e-01   4.4739519e+00
   4.0756628e-01   3.7586133e+00
   4.0824162e-01   2.9448329e+00
   4.0891696e-01   2.0595200e+00
   4.0959230e-01   1.1311259e+00
   4.1026763e-01   1.8876251e-01
   4.1094297e-01  -7.3867962e-01
   4.1161831e-01  -1.6233882e+00
   4.1229365e-01  -2.4394362e+00
   4.1296898e-01  -3.1635167e+00
   4.1364432e-01  -3.7755844e+00
   4.1431966e-01  -4.2593879e+00
   4.1499500e-01  -4.6028788e+00
   4.1567034e-01  -4.7984868e+00
   4.1634567e-01  -4.8432574e+00
   4.1702101e-01  -4.7388488e+00
   4.1769635e-01  -4.4913920e+00
   4.1837169e-01  -4.1112196e+00
   4.1904702e-01  -3.6124754e+00
   4.1972236e-01  -3.0126164e+00
   4.2039770e-01  -2.3318265e+00
   4.2107304e-01  -1.5923584e+00
   4.2174837e-01  -8.1782588e-01
   4.2242371e-01  -3.2468951e-02
   4.2309905e-01   7.3958770e-01
   4.2377439e-01   1.4750590e+00
   4.2444972e-01   2.1521859e+00
   4.2512506e-01   2.7513646e+00
   4.2580040e-01   3.2556996e+00
   4.2647574e-01   3.6514664e+00
   4.2715108e-01   3.9284716e+00
   4.2782641e-01   4.0802998e+00
   4.2850175e-01   4.1044440e+00
   4.2917709e-01   4.0023160e+00
   4.2985243e-01   3.7791384e+00
   4.3052776e-01   3.4437246e+00
   4.3120310e-01   3.0081534e+00
   4.3187844e-01   2.4873511e+00
   4.3255378e-01   1.8985946e+00
   4.3322911e-01   1.2609505e+00
   4.3390445e-01   5.9467046e-01
   4.3457979e-01  -7.9440799e-02
   4.3525513e-01  -7.4066427e-01
   4.3593047e-01  -1.3689929e+00
   4.3660580e-01  -1.9457272e+00
   4.3728114e-01  -2.4540220e+00
   4.3795648e-01  -2.8793697e+00
   4.3863182e-01  -3.2100051e+00
   4.3930715e-01  -3.4372222e+00
   4.3998249e-01  -3.5555930e+00
   4.4065783e-01  -3.5630852e+00
   4.4133317e-01  -3.4610744e+00
   4.4200850e-01  -3.2542537e+00
   4.4268384e-01  -2.9504444e+00
   4.4335918e-01  -2.5603136e+00
   4.4403452e-01  -2.0970111e+00
   4.4470985e-01  -1.5757348e+00
   4.4538519e-01  -1.0132408e+00
   4.4606053e-01  -4.2731241e-01
   4.4673587e-01   1.6379399e-01
   4.4741121e-01   7.4191106e-01
   4.4808654e-01   1.2895116e+00
   4.4876188e-01   1.7902334e+00
   4.4943722e-01   2.2293617e+00
   4.5011256e-01   2.5942554e+00
   4.5078789e-01   2.8747049e+00
   4.5146323e-01   3.0632117e+00
   4.5213857e-01   3.1551817e+00
   4.5281391e-01   3.1490281e+00
   4.5348924e-01   3.0461822e+00
   4.5416458e-01   2.8510113e+00
   4.5483992e-01   2.5706494e+00
   4.5551526e-01   2.2147454e+00
   4.5619060e-01   1.7951383e+00
   4.5686593e-01   1.3254692e+00
   4.5754127e-01   8.2074395e-01
   4.5821661e-01   2.9685900e-01
   4.5889195e-01  -2.2989408e-01
   4.5956728e-01  -7.4333007e-01
   4.6024262e-01  -1.2278626e+00
   4.6091796e-01  -1.6689726e+00
   4.6159330e-01  -2.0536389e+00
   4.6226863e-01  -2.3707180e+00
   4.6294397e-01  -2.6112630e+00
   4.6361931e-01  -2.7687711e+00
   4.6429465e-01  -2.8393546e+00
   4.6496998e-01  -2.8218299e+00
   4.6564532e-01  -2.7177237e+00
   4.6632066e-01  -2.5311956e+00
   4.6699600e-01  -2.2688823e+00
   4.6767134e-01  -1.9396677e+00
   4.6834667e-01  -1.5543863e+00
   4.6902201e-01  -1.1254720e+00
   4.6969735e-01  -6.6656000e-01
   4.7037269e-01  -1.9205774e-01
   4.7104802e-01   2.8330376e-01
   4.7172336e-01   7.4492360e-01
   4.7239870e-01   1.1787759e+00
   4.7307404e-01   1.5718325e+00
   4.7374937e-01   1.9124510e+00
   4.7442471e-01   2.1907162e+00
   4.7510005e-01   2.3987259e+00
   4.7577539e-01   2.5308114e+00
   4.7645073e-01   2.5836887e+00
   4.7712606e-01   2.5565346e+00
   4.7780140e-01   2.4509871e+00
   4.7847674e-01   2.2710707e+00
   4.7915208e-01   2.0230499e+00
   4.7982741e-01   1.7152150e+00
   4.8050275e-01   1.3576086e+00
   4.8117809e-01   9.6170135e-01
   4.8185343e-01   5.4002692e-01
   4.8252876e-01   1.0578799e-01
   4.8320410e-01  -3.2755415e-01
   4.8387944e-01  -7.4669425e-01
   4.8455478e-01  -1.1388889e+00
   4.8523012e-01  -1.4923415e+00
   4.8590545e-01  -1.7965545e+00
   4.8658079e-01  -2.0426389e+00
   4.8725613e-01  -2.2235712e+00
   4.8793147e-01  -2.3343919e+00
   4.8860680e-01  -2.3723378e+00
   4.8928214e-01  -2.3369070e+00
   4.8995748e-01  -2.2298540e+00
   4.9063282e-01  -2.0551148e+00
   4.9130815e-01  -1.8186675e+00
   4.9198349e-01  -1.5283306e+00
   4.9265883e-01  -1.1935070e+00
   4.9333417e-01  -8.2488210e-01
   4.9400950e-01  -4.3408480e-01
   4.9468484e-01  -3.3323069e-02
   4.9536018e-01   3.6499534e-01
   4.9603552e-01   7.4864494e-01
   4.9671086e-01   1.1059557e+00
   4.9738619e-01   1.4261661e+00
   4.9806153e-01   1.6997452e+00
   4.9873687e-01   1.9186746e+00
   4.9941221e-01   2.0766814e+00
   5.0008754e-01   2.1694162e+00
   5.0076288e-01   2.1945701e+00
   5.0143822e-01   2.1519289e+00
   5.0211356e-01   2.0433622e+00
   5.0278889e-01   1.8727491e+00
   5.0346423e-01   1.6458428e+00
   5.0413957e-01   1.3700789e+00
   5.0481491e-01   1.0543338e+00
   5.0549025e-01   7.0864055e-01
   5.0616558e-01   3.4387226e-01
   5.0684092e-01  -2.8598558e-02
   5.0751626e-01  -3.9725271e-01
   5.0819160e-01  -7.5077892e-01
   5.0886693e-01  -1.0784193e+00
   5.0954227e-01  -1.3702953e+00
   5.1021761e-01  -1.6177036e+00
   5.1089295e-01  -1.8133749e+00
   5.1156828e-01  -1.9516851e+00
   5.1224362e-01  -2.0288162e+00
   5.1291896e-01  -2.0428592e+00
   5.1359430e-01  -1.9938584e+00
   5.1426963e-01  -1.8837956e+00
   5.1494497e-01  -1.7165144e+00
   5.1562031e-01  -1.4975884e+00
   5.1629565e-01  -1.2341373e+00
   5.1697099e-01  -9.3459719e-01
   5.1764632e-01  -6.0845133e-01
   5.1832166e-01  -2.6593166e-01
   5.1899700e-01   8.2300904e-02
   5.1967234e-01   4.2548697e-01
   5.2034767e-01   7.5309979e-01
   5.2102301e-01   1.0551668e+00
   5.2169835e-01   1.3225722e+00
   5.2237369e-01   1.5473303e+00
   5.2304902e-01   1.7228234e+00
   5.2372436e-01   1.8439953e+00
   5.2439970e-01   1.9074952e+00
   5.2507504e-01   1.9117695e+00
   5.2575038e-01   1.8570964e+00
   5.2642571e-01   1.7455653e+00
   5.2710105e-01   1.5809995e+00
   5.2777639e-01   1.3688277e+00
   5.2845173e-01   1.1159055e+00
   5.2912706e-01   8.3029561e-01
   5.2980240e-01   5.2101185e-01
   5.3047774e-01   1.9773573e-01
   5.3115308e-01  -1.2948545e-01
   5.3182841e-01  -4.5054976e-01
   5.3250375e-01  -7.5561149e-01
   5.3317909e-01  -1.0353820e+00
   5.3385443e-01  -1.2814115e+00
   5.3452976e-01  -1.4863433e+00
   5.3520510e-01  -1.6441330e+00
   5.3588044e-01  -1.7502255e+00
   5.3655578e-01  -1.8016853e+00
   5.3723112e-01  -1.7972772e+00
   5.3790645e-01  -1.7374922e+00
   5.3858179e-01  -1.6245225e+00
   5.3925713e-01  -1.4621827e+00
   5.3993247e-01  -1.2557829e+00
   5.4060780e-01  -1.0119554e+00
   5.4128314e-01  -7.3844323e-01
   5.4195848e-01  -4.4385468e-01
   5.4263382e-01  -1.3739365e-01
   5.4330915e-01   1.7142718e-01
   5.4398449e-01   4.7308069e-01
   5.4465983e-01   7.5831836e-01
   5.4533517e-01   1.0184529e+00
   5.4601051e-01   1.2456223e+00
   5.4668584e-01   1.4330260e+00
   5.4736118e-01   1.5751283e+00
   5.4803652e-01   1.6678210e+00
   5.4871186e-01   1.7085408e+00
   5.4938719e-01   1.6963394e+00
   5.5006253e-01   1.6319033e+00
   5.5073787e-01   1.5175228e+00
   5.5141321e-01   1.3570121e+00
   5.5208854e-01   1.1555838e+00
   5.5276388e-01   9.1967975e-01
   5.5343922e-01   6.5676627e-01
   5.5411456e-01   3.7509847e-01
   5.5478989e-01   8.3461829e-02
   5.5546523e-01  -2.0910105e-01
   5.5614057e-01  -4.9357010e-01
   5.5681591e-01  -7.6122514e-01
   5.5749125e-01  -1.0039125e+00
   5.5816658e-01  -1.2142927e+00
   5.5884192e-01  -1.3860617e+00
   5.5951726e-01  -1.5141392e+00
   5.6019260e-01  -1.5948182e+00
   5.6086793e-01  -1.6258715e+00
   5.6154327e-01  -1.6066123e+00
   5.6221861e-01  -1.5379066e+00
   5.6289395e-01  -1.4221387e+00
   5.6356928e-01  -1.2631292e+00
   5.6424462e-01  -1.0660100e+00
   5.6491996e-01  -8.3705917e-01
   5.6559530e-01  -5.8350191e-01
   5.6627064e-01  -3.1328294e-01
   5.6694597e-01  -3.4818343e-02
   5.6762131e-01   2.4326595e-01
   5.6829665e-01   5.1240074e-01
   5.6897199e-01   7.6433700e-01
   5.6964732e-01   9.9139811e-01
   5.7032266e-01   1.1867132e+00
   5.7099800e-01   1.3444244e+00
   5.7167334e-01   1.4598622e+00
   5.7234867e-01   1.5296829e+00
   5.7302401e-01   1.5519648e+00
   5.7369935e-01   1.5262604e+00
   5.7437469e-01   1.4536027e+00
   5.7505003e-01   1.3364659e+00
   5.7572536e-01   1.1786819e+00
   5.7640070e-01   9.8531608e-01
   5.7707604e-01   7.6250487e-01
   5.7775138e-01   5.1726166e-01
   5.7842671e-01   2.5725663e-01
   5.7910205e-01  -9.4226238e-03
   5.7977739e-01  -2.7452211e-01
   5.8045273e-01  -5.2987639e-01
   5.8112806e-01  -7.6765954e-01
   5.8180340e-01  -9.8062451e-01
   5.8247874e-01  -1.1623235e+00
   5.8315408e-01  -1.3073026e+00
   5.8382941e-01  -1.4112652e+00
   5.8450475e-01  -1.4711987e+00
   5.8518009e-01  -1.4854613e+00
   5.8585543e-01  -1.4538262e+00
   5.8653077e-01  -1.3774818e+00
   5.8720610e-01  -1.2589889e+00
   5.8788144e-01  -1.1021951e+00
   5.8855678e-01  -9.1211065e-01
   5.8923212e-01  -6.9474890e-01
   5.8990745e-01  -4.5693629e-01
   5.9058279e-01  -2.0609861e-01
   5.9125813e-01   4.9970485e-02
   5.9193347e-01   3.0335113e-01
   5.9260880e-01   5.4624176e-01
   5.9328414e-01   7.7119887e-01
   5.9395948e-01   9.7136466e-01
   5.9463482e-01   1.1406757e+00
   5.9531016e-01   1.2740462e+00
   5.9598549e-01   1.3675203e+00
   5.9666083e-01   1.4183892e+00
   5.9733617e-01   1.4252687e+00
   5.9801151e-01   1.3881369e+00
   5.9868684e-01   1.3083280e+00
   5.9936218e-01   1.1884863e+00
   6.0003752e-01   1.0324786e+00
   6.0071286e-01   8.4527002e-01
   6.0138819e-01   6.3276636e-01
   6.0206353e-01   4.0162828e-01
   6.0273887e-01   1.5906284e-01
   6.0341421e-01  -8.7400772e-02
   6.0408954e-01  -3.3014456e-01
   6.0476488e-01  -5.6169680e-01
   6.0544022e-01  -7.7496159e-01
   6.0611556e-01  -9.6343596e-01
   6.0679090e-01  -1.1214078e+00
   6.0746623e-01  -1.2441286e+00
   6.0814157e-01  -1.3279559e+00
   6.0881691e-01  -1.3704609e+00
   6.0949225e-01  -1.3704986e+00
   6.1016758e-01  -1.3282378e+00
   6.1084292e-01  -1.2451506e+00
   6.1151826e-01  -1.1239621e+00
   6.1219360e-01  -9.6856116e-01
   6.1286893e-01  -7.8387621e-01
   6.1354427e-01  -5.7571915e-01
   6.1421961e-01  -3.5060287e-01
   6.1489495e-01  -1.1553782e-01
   6.1557029e-01   1.2218599e-01
   6.1624562e-01   3.5522467e-01
   6.1692096e-01   5.7640703e-01
   6.1759630e-01   7.7895486e-01
   6.1827164e-01   9.5669038e-01
   6.1894697e-01   1.1042243e+00
   6.1962231e-01   1.2171189e+00
   6.2029765e-01   1.2920213e+00
   6.2097299e-01   1.3267628e+00
   6.2164832e-01   1.3204210e+00
   6.2232366e-01   1.2733438e+00
   6.2299900e-01   1.1871340e+00
   6.2367434e-01   1.0645954e+00
   6.2434967e-01   9.0964149e-01
   6.2502501e-01   7.2717130e-01
   6.2570035e-01   5.2291456e-01
   6.2637569e-01   3.0325209e-01
   6.2705103e-01   7.5016850e-02
   6.2772636e-01  -1.5471836e-01
   6.2840170e-01  -3.7885974e-01
   6.2907704e-01  -5.9051124e-01
   6.2975238e-01  -7.8318644e-01
   6.3042771e-01  -9.5100702e-01
   6.3110305e-01  -1.0888818e+00
   6.3177839e-01  -1.1926611e+00
   6.3245373e-01  -1.2592611e+00
   6.3312906e-01  -1.2867554e+00
   6.3380440e-01  -1.2744303e+00
   6.3447974e-01  -1.2228029e+00
   6.3515508e-01  -1.1336004e+00
   6.3583042e-01  -1.0097032e+00
   6.3650575e-01  -8.5505223e-01
   6.3718109e-01  -6.7452334e-01
   6.3785643e-01  -4.7377434e-01
   6.3853177e-01  -2.5906777e-01
   6.3920710e-01  -3.7075773e-02
   6.3988244e-01   1.8532691e-01
   6.4055778e-01   4.0127560e-01
   6.4123312e-01   6.0412729e-01
   6.4190845e-01   7.8766471e-01
   6.4258379e-01   9.4628667e-01
   6.4325913e-01   1.0751787e+00
   6.4393447e-01   1.1704590e+00
   6.4460980e-01   1.2292951e+00
   6.4528514e-01   1.2499878e+00
   6.4596048e-01   1.2320200e+00
   6.4663582e-01   1.1760689e+00
   6.4731116e-01   1.0839810e+00
   6.4798649e-01   9.5871223e-01
   6.4866183e-01   8.0423247e-01
   6.4933717e-01   6.2540052e-01
   6.5001251e-01   4.2781133e-01
   6.5068784e-01   2.1762117e-01
   6.5136318e-01   1.3561008e-03
   6.5203852e-01  -2.1429039e-01
   6.5271386e-01  -4.2266436e-01
   6.5338919e-01  -6.1735643e-01
   6.5406453e-01  -7.9239874e-01
   6.5473987e-01  -9.4244761e-01
   6.5541521e-01  -1.0629465e+00
   6.5609055e-01  -1.1502642e+00
   6.5676588e-01  -1.2018039e+00
   6.5744122e-01  -1.2160804e+00
   6.5811656e-01  -1.1927626e+00
   6.5879190e-01  -1.1326803e+00
   6.5946723e-01  -1.0377951e+00
   6.6014257e-01  -9.1113678e-01
   6.6081791e-01  -7.5670667e-01
   6.6149325e-01  -5.7935150e-01
   6.6216858e-01  -3.8461145e-01
   6.6284392e-01  -1.7854729e-01
   6.6351926e-01   3.2447970e-02
   6.6419460e-01   2.4184727e-01
   6.6486993e-01   4.4319115e-01
   6.6554527e-01   6.3028680e-01
   6.6622061e-01   7.9739833e-01
   6.6689595e-01   9.3942241e-01
   6.6757129e-01   1.0520439e+00
   6.6824662e-01   1.1318670e+00
   6.6892196e-01   1.1765169e+00
   6.6959730e-01   1.1847110e+00
   6.7027264e-01   1.1562949e+00
   6.7094797e-01   1.0922446e+00
   6.7162331e-01   9.9463280e-01
   6.7229865e-01   8.6656255e-01
   6.7297399e-01   7.1206848e-01
   6.7364932e-01   5.3598998e-01
   6.7432466e-01   3.4381976e-01
   6.7500000e-01   1.4153271e-01


==> dat_files/spectral_superres/sines.dat <==
  -6.2000000e+01  -8.6175939e-01
  -6.1937969e+01  -6.8952477e-01
  -6.1875938e+01  -5.0819666e-01
  -6.1813907e+01  -3.1878390e-01
  -6.1751876e+01  -1.2237628e-01
  -6.1689845e+01   7.9864126e-02
  -6.1627814e+01   2.8671243e-01
  -6.1565783e+01   4.9689088e-01
  -6.1503752e+01   7.0907941e-01
  -6.1441721e+01   9.2192650e-01
  -6.1379690e+01   1.1340605e+00
  -6.1317659e+01   1.3441009e+00
  -6.1255628e+01   1.5506703e+00
  -6.1193597e+01   1.7524054e+00
  -6.1131566e+01   1.9479691e+00
  -6.1069535e+01   2.1360616e+00
  -6.1007504e+01   2.3154312e+00
  -6.0945473e+01   2.4848856e+00
  -6.0883442e+01   2.6433015e+00
  -6.0821411e+01   2.7896343e+00
  -6.0759380e+01   2.9229276e+00
  -6.0697349e+01   3.0423209e+00
  -6.0635318e+01   3.1470573e+00
  -6.0573287e+01   3.2364903e+00
  -6.0511256e+01   3.3100890e+00
  -6.0449225e+01   3.3674431e+00
  -6.0387194e+01   3.4082667e+00
  -6.0325163e+01   3.4324006e+00
  -6.0263132e+01   3.4398141e+00
  -6.0201101e+01   3.4306055e+00
  -6.0139070e+01   3.4050010e+00
  -6.0077039e+01   3.3633535e+00
  -6.0015008e+01   3.3061397e+00
  -5.9952976e+01   3.2339559e+00
  -5.9890945e+01   3.1475134e+00
  -5.9828914e+01   3.0476325e+00
  -5.9766883e+01   2.9352356e+00
  -5.9704852e+01   2.8113399e+00
  -5.9642821e+01   2.6770481e+00
  -5.9580790e+01   2.5335400e+00
  -5.9518759e+01   2.3820621e+00
  -5.9456728e+01   2.2239171e+00
  -5.9394697e+01   2.0604532e+00
  -5.9332666e+01   1.8930525e+00
  -5.9270635e+01   1.7231192e+00
  -5.9208604e+01   1.5520684e+00
  -5.9146573e+01   1.3813130e+00
  -5.9084542e+01   1.2122531e+00
  -5.9022511e+01   1.0462630e+00
  -5.8960480e+01   8.8468025e-01
  -5.8898449e+01   7.2879425e-01
  -5.8836418e+01   5.7983517e-01
  -5.8774387e+01   4.3896370e-01
  -5.8712356e+01   3.0726126e-01
  -5.8650325e+01   1.8572085e-01
  -5.8588294e+01   7.5238756e-02
  -5.8526263e+01  -2.3393028e-02
  -5.8464232e+01  -1.0949337e-01
  -5.8402201e+01  -1.8249770e-01
  -5.8340170e+01  -2.4196263e-01
  -5.8278139e+01  -2.8756964e-01
  -5.8216108e+01  -3.1912757e-01
  -5.8154077e+01  -3.3657409e-01
  -5.8092046e+01  -3.3997605e-01
  -5.8030015e+01  -3.2952869e-01
  -5.7967984e+01  -3.0555381e-01
  -5.7905953e+01  -2.6849676e-01
  -5.7843922e+01  -2.1892244e-01
  -5.7781891e+01  -1.5751025e-01
  -5.7719860e+01  -8.5048054e-02
  -5.7657829e+01  -2.4251894e-03
  -5.7595798e+01   8.9375336e-02
  -5.7533767e+01   1.8928551e-01
  -5.7471736e+01   2.9616168e-01
  -5.7409705e+01   4.0879458e-01
  -5.7347674e+01   5.2591989e-01
  -5.7285643e+01   6.4622932e-01
  -5.7223612e+01   7.6838199e-01
  -5.7161581e+01   8.9101616e-01
  -5.7099550e+01   1.0127611e+00
  -5.7037519e+01   1.1322491e+00
  -5.6975488e+01   1.2481271e+00
  -5.6913457e+01   1.3590689e+00
  -5.6851426e+01   1.4637865e+00
  -5.6789395e+01   1.5610410e+00
  -5.6727364e+01   1.6496541e+00
  -5.6665333e+01   1.7285175e+00
  -5.6603302e+01   1.7966033e+00
  -5.6541271e+01   1.8529724e+00
  -5.6479240e+01   1.8967830e+00
  -5.6417209e+01   1.9272978e+00
  -5.6355178e+01   1.9438903e+00
  -5.6293147e+01   1.9460505e+00
  -5.6231116e+01   1.9333893e+00
  -5.6169085e+01   1.9056419e+00
  -5.6107054e+01   1.8626702e+00
  -5.6045023e+01   1.8044637e+00
  -5.5982991e+01   1.7311402e+00
  -5.5920960e+01   1.6429447e+00
  -5.5858929e+01   1.5402471e+00
  -5.5796898e+01   1.4235394e+00
  -5.5734867e+01   1.2934313e+00
  -5.5672836e+01   1.1506453e+00
  -5.5610805e+01   9.9601052e-01
  -5.5548774e+01   8.3045554e-01
  -5.5486743e+01   6.5500069e-01
  -5.5424712e+01   4.7074938e-01
  -5.5362681e+01   2.7887874e-01
  -5.5300650e+01   8.0629685e-02
  -5.5238619e+01  -1.2270354e-01
  -5.5176588e+01  -3.2978431e-01
  -5.5114557e+01  -5.3924482e-01
  -5.5052526e+01  -7.4969767e-01
  -5.4990495e+01  -9.5974740e-01
  -5.4928464e+01  -1.1680023e+00
  -5.4866433e+01  -1.3730858e+00
  -5.4804402e+01  -1.5736483e+00
  -5.4742371e+01  -1.7683781e+00
  -5.4680340e+01  -1.9560122e+00
  -5.4618309e+01  -2.1353469e+00
  -5.4556278e+01  -2.3052475e+00
  -5.4494247e+01  -2.4646577e+00
  -5.4432216e+01  -2.6126079e+00
  -5.4370185e+01  -2.7482230e+00
  -5.4308154e+01  -2.8707294e+00
  -5.4246123e+01  -2.9794610e+00
  -5.4184092e+01  -3.0738642e+00
  -5.4122061e+01  -3.1535018e+00
  -5.4060030e+01  -3.2180563e+00
  -5.3997999e+01  -3.2673318e+00
  -5.3935968e+01  -3.3012546e+00
  -5.3873937e+01  -3.3198737e+00
  -5.3811906e+01  -3.3233587e+00
  -5.3749875e+01  -3.3119983e+00
  -5.3687844e+01  -3.2861966e+00
  -5.3625813e+01  -3.2464687e+00
  -5.3563782e+01  -3.1934356e+00
  -5.3501751e+01  -3.1278181e+00
  -5.3439720e+01  -3.0504295e+00
  -5.3377689e+01  -2.9621679e+00
  -5.3315658e+01  -2.8640076e+00
  -5.3253627e+01  -2.7569901e+00
  -5.3191596e+01  -2.6422142e+00
  -5.3129565e+01  -2.5208255e+00
  -5.3067534e+01  -2.3940065e+00
  -5.3005503e+01  -2.2629650e+00
  -5.2943472e+01  -2.1289236e+00
  -5.2881441e+01  -1.9931081e+00
  -5.2819410e+01  -1.8567366e+00
  -5.2757379e+01  -1.7210085e+00
  -5.2695348e+01  -1.5870938e+00
  -5.2633317e+01  -1.4561220e+00
  -5.2571286e+01  -1.3291729e+00
  -5.2509255e+01  -1.2072661e+00
  -5.2447224e+01  -1.0913528e+00
  -5.2385193e+01  -9.8230663e-01
  -5.2323162e+01  -8.8091661e-01
  -5.2261131e+01  -7.8787998e-01
  -5.2199100e+01  -7.0379629e-01
  -5.2137069e+01  -6.2916236e-01
  -5.2075038e+01  -5.6436810e-01
  -5.2013007e+01  -5.0969340e-01
  -5.1950975e+01  -4.6530604e-01
  -5.1888944e+01  -4.3126057e-01
  -5.1826913e+01  -4.0749832e-01
  -5.1764882e+01  -3.9384841e-01
  -5.1702851e+01  -3.9002979e-01
  -5.1640820e+01  -3.9565431e-01
  -5.1578789e+01  -4.1023079e-01
  -5.1516758e+01  -4.3317002e-01
  -5.1454727e+01  -4.6379068e-01
  -5.1392696e+01  -5.0132610e-01
  -5.1330665e+01  -5.4493179e-01
  -5.1268634e+01  -5.9369380e-01
  -5.1206603e+01  -6.4663752e-01
  -5.1144572e+01  -7.0273731e-01
  -5.1082541e+01  -7.6092636e-01
  -5.1020510e+01  -8.2010711e-01
  -5.0958479e+01  -8.7916190e-01
  -5.0896448e+01  -9.3696385e-01
  -5.0834417e+01  -9.9238779e-01
  -5.0772386e+01  -1.0443212e+00
  -5.0710355e+01  -1.0916753e+00
  -5.0648324e+01  -1.1333954e+00
  -5.0586293e+01  -1.1684714e+00
  -5.0524262e+01  -1.1959480e+00
  -5.0462231e+01  -1.2149341e+00
  -5.0400200e+01  -1.2246116e+00
  -5.0338169e+01  -1.2242440e+00
  -5.0276138e+01  -1.2131838e+00
  -5.0214107e+01  -1.1908793e+00
  -5.0152076e+01  -1.1568809e+00
  -5.0090045e+01  -1.1108458e+00
  -5.0028014e+01  -1.0525421e+00
  -4.9965983e+01  -9.8185223e-01
  -4.9903952e+01  -8.9877460e-01
  -4.9841921e+01  -8.0342503e-01
  -4.9779890e+01  -6.9603650e-01
  -4.9717859e+01  -5.7695816e-01
  -4.9655828e+01  -4.4665318e-01
  -4.9593797e+01  -3.0569561e-01
  -4.9531766e+01  -1.5476618e-01
  -4.9469735e+01   5.3528154e-03
  -4.9407704e+01   1.7378360e-01
  -4.9345673e+01   3.4955988e-01
  -4.9283642e+01   5.3163462e-01
  -4.9221611e+01   7.1888854e-01
  -4.9159580e+01   9.1013938e-01
  -4.9097549e+01   1.1041516e+00
  -4.9035518e+01   1.2996469e+00
  -4.8973487e+01   1.4953148e+00
  -4.8911456e+01   1.6898236e+00
  -4.8849425e+01   1.8818320e+00
  -4.8787394e+01   2.0700005e+00
  -4.8725363e+01   2.2530025e+00
  -4.8663332e+01   2.4295362e+00
  -4.8601301e+01   2.5983356e+00
  -4.8539270e+01   2.7581814e+00
  -4.8477239e+01   2.9079119e+00
  -4.8415208e+01   3.0464331e+00
  -4.8353177e+01   3.1727278e+00
  -4.8291146e+01   3.2858654e+00
  -4.8229115e+01   3.3850098e+00
  -4.8167084e+01   3.4694265e+00
  -4.8105053e+01   3.5384899e+00
  -4.8043022e+01   3.5916888e+00
  -4.7980990e+01   3.6286307e+00
  -4.7918959e+01   3.6490462e+00
  -4.7856928e+01   3.6527914e+00
  -4.7794897e+01   3.6398496e+00
  -4.7732866e+01   3.6103316e+00
  -4.7670835e+01   3.5644756e+00
  -4.7608804e+01   3.5026452e+00
  -4.7546773e+01   3.4253269e+00
  -4.7484742e+01   3.3331263e+00
  -4.7422711e+01   3.2267630e+00
  -4.7360680e+01   3.1070655e+00
  -4.7298649e+01   2.9749638e+00
  -4.7236618e+01   2.8314822e+00
  -4.7174587e+01   2.6777306e+00
  -4.7112556e+01   2.5148957e+00
  -4.7050525e+01   2.3442311e+00
  -4.6988494e+01   2.1670464e+00
  -4.6926463e+01   1.9846970e+00
  -4.6864432e+01   1.7985725e+00
  -4.6802401e+01   1.6100848e+00
  -4.6740370e+01   1.4206569e+00
  -4.6678339e+01   1.2317103e+00
  -4.6616308e+01   1.0446539e+00
  -4.6554277e+01   8.6087124e-01
  -4.6492246e+01   6.8170980e-01
  -4.6430215e+01   5.0846909e-01
  -4.6368184e+01   3.4239002e-01
  -4.6306153e+01   1.8464443e-01
  -4.6244122e+01   3.6325290e-02
  -4.6182091e+01  -1.0156242e-01
  -4.6120060e+01  -2.2811014e-01
  -4.6058029e+01  -3.4251325e-01
  -4.5995998e+01  -4.4407778e-01
  -4.5933967e+01  -5.3222612e-01
  -4.5871936e+01  -6.0650176e-01
  -4.5809905e+01  -6.6657300e-01
  -4.5747874e+01  -7.1223552e-01
  -4.5685843e+01  -7.4341398e-01
  -4.5623812e+01  -7.6016237e-01
  -4.5561781e+01  -7.6266338e-01
  -4.5499750e+01  -7.5122660e-01
  -4.5437719e+01  -7.2628559e-01
  -4.5375688e+01  -6.8839399e-01
  -4.5313657e+01  -6.3822052e-01
  -4.5251626e+01  -5.7654298e-01
  -4.5189595e+01  -5.0424141e-01
  -4.5127564e+01  -4.2229024e-01
  -4.5065533e+01  -3.3174976e-01
  -4.5003502e+01  -2.3375674e-01
  -4.4941471e+01  -1.2951449e-01
  -4.4879440e+01  -2.0282263e-02
  -4.4817409e+01   9.2635742e-02
  -4.4755378e+01   2.0790181e-01
  -4.4693347e+01   3.2415641e-01
  -4.4631316e+01   4.4003008e-01
  -4.4569285e+01   5.5415539e-01
  -4.4507254e+01   6.6517887e-01
  -4.4445223e+01   7.7177287e-01
  -4.4383192e+01   8.7264709e-01
  -4.4321161e+01   9.6655992e-01
  -4.4259130e+01   1.0523292e+00
  -4.4197099e+01   1.1288426e+00
  -4.4135068e+01   1.1950674e+00
  -4.4073037e+01   1.2500593e+00
  -4.4011006e+01   1.2929709e+00
  -4.3948974e+01   1.3230591e+00
  -4.3886943e+01   1.3396915e+00
  -4.3824912e+01   1.3423521e+00
  -4.3762881e+01   1.3306458e+00
  -4.3700850e+01   1.3043019e+00
  -4.3638819e+01   1.2631765e+00
  -4.3576788e+01   1.2072541e+00
  -4.3514757e+01   1.1366476e+00
  -4.3452726e+01   1.0515976e+00
  -4.3390695e+01   9.5247023e-01
  -4.3328664e+01   8.3975449e-01
  -4.3266633e+01   7.1405786e-01
  -4.3204602e+01   5.7610132e-01
  -4.3142571e+01   4.2671332e-01
  -4.3080540e+01   2.6682276e-01
  -4.3018509e+01   9.7451180e-02
  -4.2956478e+01  -8.0295855e-02
  -4.2894447e+01  -2.6523809e-01
  -4.2832416e+01  -4.5613051e-01
  -4.2770385e+01  -6.5167389e-01
  -4.2708354e+01  -8.5052566e-01
  -4.2646323e+01  -1.0513113e+00
  -4.2584292e+01  -1.2526358e+00
  -4.2522261e+01  -1.4530954e+00
  -4.2460230e+01  -1.6512896e+00
  -4.2398199e+01  -1.8458322e+00
  -4.2336168e+01  -2.0353639e+00
  -4.2274137e+01  -2.2185625e+00
  -4.2212106e+01  -2.3941549e+00
  -4.2150075e+01  -2.5609268e+00
  -4.2088044e+01  -2.7177333e+00
  -4.2026013e+01  -2.8635078e+00
  -4.1963982e+01  -2.9972713e+00
  -4.1901951e+01  -3.1181395e+00
  -4.1839920e+01  -3.2253305e+00
  -4.1777889e+01  -3.3181709e+00
  -4.1715858e+01  -3.3961008e+00
  -4.1653827e+01  -3.4586780e+00
  -4.1591796e+01  -3.5055814e+00
  -4.1529765e+01  -3.5366133e+00
  -4.1467734e+01  -3.5516998e+00
  -4.1405703e+01  -3.5508916e+00
  -4.1343672e+01  -3.5343624e+00
  -4.1281641e+01  -3.5024067e+00
  -4.1219610e+01  -3.4554371e+00
  -4.1157579e+01  -3.3939798e+00
  -4.1095548e+01  -3.3186690e+00
  -4.1033517e+01  -3.2302418e+00
  -4.0971486e+01  -3.1295301e+00
  -4.0909455e+01  -3.0174538e+00
  -4.0847424e+01  -2.8950117e+00
  -4.0785393e+01  -2.7632723e+00
  -4.0723362e+01  -2.6233647e+00
  -4.0661331e+01  -2.4764674e+00
  -4.0599300e+01  -2.3237986e+00
  -4.0537269e+01  -2.1666045e+00
  -4.0475238e+01  -2.0061488e+00
  -4.0413207e+01  -1.8437010e+00
  -4.0351176e+01  -1.6805254e+00
  -4.0289145e+01  -1.5178698e+00
  -4.0227114e+01  -1.3569545e+00
  -4.0165083e+01  -1.1989621e+00
  -4.0103052e+01  -1.0450263e+00
  -4.0041021e+01  -8.9622321e-01
  -3.9978989e+01  -7.5356107e-01
  -3.9916958e+01  -6.1797233e-01
  -3.9854927e+01  -4.9030548e-01
  -3.9792896e+01  -3.7131802e-01
  -3.9730865e+01  -2.6167018e-01
  -3.9668834e+01  -1.6191962e-01
  -3.9606803e+01  -7.2516999e-02
  -3.9544772e+01   6.1974033e-03
  -3.9482741e+01   7.3996091e-02
  -3.9420710e+01   1.3076569e-01
  -3.9358679e+01   1.7650726e-01
  -3.9296648e+01   2.1133552e-01
  -3.9234617e+01   2.3547712e-01
  -3.9172586e+01   2.4926775e-01
  -3.9110555e+01   2.5314840e-01
  -3.9048524e+01   2.4766056e-01
  -3.8986493e+01   2.3344052e-01
  -3.8924462e+01   2.1121285e-01
  -3.8862431e+01   1.8178302e-01
  -3.8800400e+01   1.4602932e-01
  -3.8738369e+01   1.0489407e-01
  -3.8676338e+01   5.9374321e-02
  -3.8614307e+01   1.0511956e-02
  -3.8552276e+01  -4.0616523e-02
  -3.8490245e+01  -9.2910596e-02
  -3.8428214e+01  -1.4525651e-01
  -3.8366183e+01  -1.9653822e-01
  -3.8304152e+01  -2.4564831e-01
  -3.8242121e+01  -2.9149888e-01
  -3.8180090e+01  -3.3303227e-01
  -3.8118059e+01  -3.6923147e-01
  -3.8056028e+01  -3.9913019e-01
  -3.7993997e+01  -4.2182250e-01
  -3.7931966e+01  -4.3647188e-01
  -3.7869935e+01  -4.4231970e-01
  -3.7807904e+01  -4.3869292e-01
  -3.7745873e+01  -4.2501113e-01
  -3.7683842e+01  -4.0079265e-01
  -3.7621811e+01  -3.6565975e-01
  -3.7559780e+01  -3.1934304e-01
  -3.7497749e+01  -2.6168471e-01
  -3.7435718e+01  -1.9264088e-01
  -3.7373687e+01  -1.1228286e-01
  -3.7311656e+01  -2.0797397e-02
  -3.7249625e+01   8.1514183e-02
  -3.7187594e+01   1.9423783e-01
  -3.7125563e+01   3.1684970e-01
  -3.7063532e+01   4.4872005e-01
  -3.7001501e+01   5.8911815e-01
  -3.6939470e+01   7.3721810e-01
  -3.6877439e+01   8.9210556e-01
  -3.6815408e+01   1.0527853e+00
  -3.6753377e+01   1.2181894e+00
  -3.6691346e+01   1.3871864e+00
  -3.6629315e+01   1.5585909e+00
  -3.6567284e+01   1.7311735e+00
  -3.6505253e+01   1.9036714e+00
  -3.6443222e+01   2.0747995e+00
  -3.6381191e+01   2.2432616e+00
  -3.6319160e+01   2.4077613e+00
  -3.6257129e+01   2.5670137e+00
  -3.6195098e+01   2.7197566e+00
  -3.6133067e+01   2.8647619e+00
  -3.6071036e+01   3.0008460e+00
  -3.6009005e+01   3.1268809e+00
  -3.5946973e+01   3.2418039e+00
  -3.5884942e+01   3.3446277e+00
  -3.5822911e+01   3.4344487e+00
  -3.5760880e+01   3.5104560e+00
  -3.5698849e+01   3.5719384e+00
  -3.5636818e+01   3.6182912e+00
  -3.5574787e+01   3.6490222e+00
  -3.5512756e+01   3.6637563e+00
  -3.5450725e+01   3.6622392e+00
  -3.5388694e+01   3.6443407e+00
  -3.5326663e+01   3.6100559e+00
  -3.5264632e+01   3.5595061e+00
  -3.5202601e+01   3.4929383e+00
  -3.5140570e+01   3.4107238e+00
  -3.5078539e+01   3.3133556e+00
  -3.5016508e+01   3.2014447e+00
  -3.4954477e+01   3.0757152e+00
  -3.4892446e+01   2.9369993e+00
  -3.4830415e+01   2.7862300e+00
  -3.4768384e+01   2.6244341e+00
  -3.4706353e+01   2.4527237e+00
  -3.4644322e+01   2.2722873e+00
  -3.4582291e+01   2.0843799e+00
  -3.4520260e+01   1.8903131e+00
  -3.4458229e+01   1.6914435e+00
  -3.4396198e+01   1.4891626e+00
  -3.4334167e+01   1.2848842e+00
  -3.4272136e+01   1.0800335e+00
  -3.4210105e+01   8.7603461e-01
  -3.4148074e+01   6.7429919e-01
  -3.4086043e+01   4.7621438e-01
  -3.4024012e+01   2.8313137e-01
  -3.3961981e+01   9.6354044e-02
  -3.3899950e+01  -8.2871854e-02
  -3.3837919e+01  -2.5336914e-01
  -3.3775888e+01  -4.1403903e-01
  -3.3713857e+01  -5.6387024e-01
  -3.3651826e+01  -7.0194748e-01
  -3.3589795e+01  -8.2745902e-01
  -3.3527764e+01  -9.3970340e-01
  -3.3465733e+01  -1.0380953e+00
  -3.3403702e+01  -1.1221701e+00
  -3.3341671e+01  -1.1915879e+00
  -3.3279640e+01  -1.2461363e+00
  -3.3217609e+01  -1.2857316e+00
  -3.3155578e+01  -1.3104195e+00
  -3.3093547e+01  -1.3203746e+00
  -3.3031516e+01  -1.3158987e+00
  -3.2969485e+01  -1.2974177e+00
  -3.2907454e+01  -1.2654782e+00
  -3.2845423e+01  -1.2207420e+00
  -3.2783392e+01  -1.1639809e+00
  -3.2721361e+01  -1.0960692e+00
  -3.2659330e+01  -1.0179764e+00
  -3.2597299e+01  -9.3075862e-01
  -3.2535268e+01  -8.3554923e-01
  -3.2473237e+01  -7.3354887e-01
  -3.2411206e+01  -6.2601507e-01
  -3.2349175e+01  -5.1425114e-01
  -3.2287144e+01  -3.9959484e-01
  -3.2225113e+01  -2.8340664e-01
  -3.2163082e+01  -1.6705789e-01
  -3.2101051e+01  -5.1918793e-02
  -3.2039020e+01   6.0653516e-02
  -3.1976988e+01   1.6932683e-01
  -3.1914957e+01   2.7280550e-01
  -3.1852926e+01   3.6984174e-01
  -3.1790895e+01   4.5924650e-01
  -3.1728864e+01   5.3989990e-01
  -3.1666833e+01   6.1076096e-01
  -3.1604802e+01   6.7087674e-01
  -3.1542771e+01   7.1939068e-01
  -3.1480740e+01   7.5555007e-01
  -3.1418709e+01   7.7871273e-01
  -3.1356678e+01   7.8835258e-01
  -3.1294647e+01   7.8406440e-01
  -3.1232616e+01   7.6556734e-01
  -3.1170585e+01   7.3270755e-01
  -3.1108554e+01   6.8545957e-01
  -3.1046523e+01   6.2392669e-01
  -3.0984492e+01   5.4834019e-01
  -3.0922461e+01   4.5905750e-01
  -3.0860430e+01   3.5655918e-01
  -3.0798399e+01   2.4144498e-01
  -3.0736368e+01   1.1442879e-01
  -3.0674337e+01  -2.3667359e-02
  -3.0612306e+01  -1.7192025e-01
  -3.0550275e+01  -3.2931324e-01
  -3.0488244e+01  -4.9474488e-01
  -3.0426213e+01  -6.6703821e-01
  -3.0364182e+01  -8.4495071e-01
  -3.0302151e+01  -1.0271848e+00
  -3.0240120e+01  -1.2123989e+00
  -3.0178089e+01  -1.3992186e+00
  -3.0116058e+01  -1.5862483e+00
  -3.0054027e+01  -1.7720831e+00
  -2.9991996e+01  -1.9553207e+00
  -2.9929965e+01  -2.1345729e+00
  -2.9867934e+01  -2.3084773e+00
  -2.9805903e+01  -2.4757092e+00
  -2.9743872e+01  -2.6349921e+00
  -2.9681841e+01  -2.7851086e+00
  -2.9619810e+01  -2.9249107e+00
  -2.9557779e+01  -3.0533290e+00
  -2.9495748e+01  -3.1693816e+00
  -2.9433717e+01  -3.2721823e+00
  -2.9371686e+01  -3.3609479e+00
  -2.9309655e+01  -3.4350041e+00
  -2.9247624e+01  -3.4937914e+00
  -2.9185593e+01  -3.5368689e+00
  -2.9123562e+01  -3.5639183e+00
  -2.9061531e+01  -3.5747457e+00
  -2.8999500e+01  -3.5692829e+00
  -2.8937469e+01  -3.5475877e+00
  -2.8875438e+01  -3.5098428e+00
  -2.8813407e+01  -3.4563538e+00
  -2.8751376e+01  -3.3875461e+00
  -2.8689345e+01  -3.3039608e+00
  -2.8627314e+01  -3.2062497e+00
  -2.8565283e+01  -3.0951691e+00
  -2.8503252e+01  -2.9715730e+00
  -2.8441221e+01  -2.8364053e+00
  -2.8379190e+01  -2.6906916e+00
  -2.8317159e+01  -2.5355294e+00
  -2.8255128e+01  -2.3720790e+00
  -2.8193097e+01  -2.2015530e+00
  -2.8131066e+01  -2.0252054e+00
  -2.8069035e+01  -1.8443209e+00
  -2.8007004e+01  -1.6602035e+00
  -2.7944972e+01  -1.4741655e+00
  -2.7882941e+01  -1.2875155e+00
  -2.7820910e+01  -1.1015476e+00
  -2.7758879e+01  -9.1753036e-01
  -2.7696848e+01  -7.3669548e-01
  -2.7634817e+01  -5.6022774e-01
  -2.7572786e+01  -3.8925485e-01
  -2.7510755e+01  -2.2483800e-01
  -2.7448724e+01  -6.7963034e-02
  -2.7386693e+01   8.0467664e-02
  -2.7324662e+01   2.1964251e-01
  -2.7262631e+01   3.4884722e-01
  -2.7200600e+01   4.6747040e-01
  -2.7138569e+01   5.7500821e-01
  -2.7076538e+01   6.7106803e-01
  -2.7014507e+01   7.5537107e-01
  -2.6952476e+01   8.2775404e-01
  -2.6890445e+01   8.8816968e-01
  -2.6828414e+01   9.3668625e-01
  -2.6766383e+01   9.7348603e-01
  -2.6704352e+01   9.9886271e-01
  -2.6642321e+01   1.0132178e+00
  -2.6580290e+01   1.0170562e+00
  -2.6518259e+01   1.0109806e+00
  -2.6456228e+01   9.9568494e-01
  -2.6394197e+01   9.7194772e-01
  -2.6332166e+01   9.4062362e-01
  -2.6270135e+01   9.0263507e-01
  -2.6208104e+01   8.5896298e-01
  -2.6146073e+01   8.1063701e-01
  -2.6084042e+01   7.5872540e-01
  -2.6022011e+01   7.0432442e-01
  -2.5959980e+01   6.4854766e-01
  -2.5897949e+01   5.9251509e-01
  -2.5835918e+01   5.3734211e-01
  -2.5773887e+01   4.8412865e-01
  -2.5711856e+01   4.3394842e-01
  -2.5649825e+01   3.8783840e-01
  -2.5587794e+01   3.4678867e-01
  -2.5525763e+01   3.1173270e-01
  -2.5463732e+01   2.8353811e-01
  -2.5401701e+01   2.6299811e-01
  -2.5339670e+01   2.5082352e-01
  -2.5277639e+01   2.4763568e-01
  -2.5215608e+01   2.5396007e-01
  -2.5153577e+01   2.7022083e-01
  -2.5091546e+01   2.9673628e-01
  -2.5029515e+01   3.3371531e-01
  -2.4967484e+01   3.8125485e-01
  -2.4905453e+01   4.3933832e-01
  -2.4843422e+01   5.0783517e-01
  -2.4781391e+01   5.8650143e-01
  -2.4719360e+01   6.7498131e-01
  -2.4657329e+01   7.7280986e-01
  -2.4595298e+01   8.7941662e-01
  -2.4533267e+01   9.9413022e-01
  -2.4471236e+01   1.1161840e+00
  -2.4409205e+01   1.2447225e+00
  -2.4347174e+01   1.3788085e+00
  -2.4285143e+01   1.5174315e+00
  -2.4223112e+01   1.6595163e+00
  -2.4161081e+01   1.8039322e+00
  -2.4099050e+01   1.9495031e+00
  -2.4037019e+01   2.0950181e+00
  -2.3974987e+01   2.2392417e+00
  -2.3912956e+01   2.3809254e+00
  -2.3850925e+01   2.5188184e+00
  -2.3788894e+01   2.6516790e+00
  -2.3726863e+01   2.7782862e+00
  -2.3664832e+01   2.8974500e+00
  -2.3602801e+01   3.0080229e+00
  -2.3540770e+01   3.1089101e+00
  -2.3478739e+01   3.1990799e+00
  -2.3416708e+01   3.2775727e+00
  -2.3354677e+01   3.3435108e+00
  -2.3292646e+01   3.3961061e+00
  -2.3230615e+01   3.4346676e+00
  -2.3168584e+01   3.4586089e+00
  -2.3106553e+01   3.4674530e+00
  -2.3044522e+01   3.4608380e+00
  -2.2982491e+01   3.4385208e+00
  -2.2920460e+01   3.4003797e+00
  -2.2858429e+01   3.3464169e+00
  -2.2796398e+01   3.2767585e+00
  -2.2734367e+01   3.1916549e+00
  -2.2672336e+01   3.0914790e+00
  -2.2610305e+01   2.9767239e+00
  -2.2548274e+01   2.8479996e+00
  -2.2486243e+01   2.7060279e+00
  -2.2424212e+01   2.5516378e+00
  -2.2362181e+01   2.3857582e+00
  -2.2300150e+01   2.2094112e+00
  -2.2238119e+01   2.0237036e+00
  -2.2176088e+01   1.8298182e+00
  -2.2114057e+01   1.6290041e+00
  -2.2052026e+01   1.4225665e+00
  -2.1989995e+01   1.2118562e+00
  -2.1927964e+01   9.9825848e-01
  -2.1865933e+01   7.8318148e-01
  -2.1803902e+01   5.6804469e-01
  -2.1741871e+01   3.5426723e-01
  -2.1679840e+01   1.4325595e-01
  -2.1617809e+01  -6.3606164e-02
  -2.1555778e+01  -2.6497161e-01
  -2.1493747e+01  -4.5953955e-01
  -2.1431716e+01  -6.4606670e-01
  -2.1369685e+01  -8.2337770e-01
  -2.1307654e+01  -9.9037496e-01
  -2.1245623e+01  -1.1460478e+00
  -2.1183592e+01  -1.2894809e+00
  -2.1121561e+01  -1.4198620e+00
  -2.1059530e+01  -1.5364885e+00
  -2.0997499e+01  -1.6387735e+00
  -2.0935468e+01  -1.7262505e+00
  -2.0873437e+01  -1.7985772e+00
  -2.0811406e+01  -1.8555384e+00
  -2.0749375e+01  -1.8970478e+00
  -2.0687344e+01  -1.9231480e+00
  -2.0625313e+01  -1.9340108e+00
  -2.0563282e+01  -1.9299347e+00
  -2.0501251e+01  -1.9113430e+00
  -2.0439220e+01  -1.8787795e+00
  -2.0377189e+01  -1.8329037e+00
  -2.0315158e+01  -1.7744853e+00
  -2.0253127e+01  -1.7043971e+00
  -2.0191096e+01  -1.6236076e+00
  -2.0129065e+01  -1.5331725e+00
  -2.0067034e+01  -1.4342253e+00
  -2.0005003e+01  -1.3279675e+00
  -1.9942971e+01  -1.2156583e+00
  -1.9880940e+01  -1.0986035e+00
  -1.9818909e+01  -9.7814417e-01
  -1.9756878e+01  -8.5564481e-01
  -1.9694847e+01  -7.3248178e-01
  -1.9632816e+01  -6.1003115e-01
  -1.9570785e+01  -4.8965676e-01
  -1.9508754e+01  -3.7269840e-01
  -1.9446723e+01  -2.6046011e-01
  -1.9384692e+01  -1.5419889e-01
  -1.9322661e+01  -5.5113709e-02
  -1.9260630e+01   3.5664858e-02
  -1.9198599e+01   1.1708452e-01
  -1.9136568e+01   1.8818044e-01
  -1.9074537e+01   2.4808359e-01
  -1.9012506e+01   2.9602840e-01
  -1.8950475e+01   3.3135940e-01
  -1.8888444e+01   3.5353701e-01
  -1.8826413e+01   3.6214222e-01
  -1.8764382e+01   3.5688034e-01
  -1.8702351e+01   3.3758360e-01
  -1.8640320e+01   3.0421273e-01
  -1.8578289e+01   2.5685732e-01
  -1.8516258e+01   1.9573519e-01
  -1.8454227e+01   1.2119061e-01
  -1.8392196e+01   3.3691400e-02
  -1.8330165e+01  -6.6175006e-02
  -1.8268134e+01  -1.7770650e-01
  -1.8206103e+01  -3.0009226e-01
  -1.8144072e+01  -4.3241962e-01
  -1.8082041e+01  -5.7368186e-01
  -1.8020010e+01  -7.2278671e-01
  -1.7957979e+01  -8.7856568e-01
  -1.7895948e+01  -1.0397840e+00
  -1.7833917e+01  -1.2051511e+00
  -1.7771886e+01  -1.3733316e+00
  -1.7709855e+01  -1.5429566e+00
  -1.7647824e+01  -1.7126356e+00
  -1.7585793e+01  -1.8809679e+00
  -1.7523762e+01  -2.0465547e+00
  -1.7461731e+01  -2.2080111e+00
  -1.7399700e+01  -2.3639774e+00
  -1.7337669e+01  -2.5131314e+00
  -1.7275638e+01  -2.6541985e+00
  -1.7213607e+01  -2.7859635e+00
  -1.7151576e+01  -2.9072801e+00
  -1.7089545e+01  -3.0170810e+00
  -1.7027514e+01  -3.1143866e+00
  -1.6965483e+01  -3.1983131e+00
  -1.6903452e+01  -3.2680803e+00
  -1.6841421e+01  -3.3230174e+00
  -1.6779390e+01  -3.3625691e+00
  -1.6717359e+01  -3.3862998e+00
  -1.6655328e+01  -3.3938971e+00
  -1.6593297e+01  -3.3851744e+00
  -1.6531266e+01  -3.3600719e+00
  -1.6469235e+01  -3.3186571e+00
  -1.6407204e+01  -3.2611240e+00
  -1.6345173e+01  -3.1877909e+00
  -1.6283142e+01  -3.0990977e+00
  -1.6221111e+01  -2.9956017e+00
  -1.6159080e+01  -2.8779726e+00
  -1.6097049e+01  -2.7469866e+00
  -1.6035018e+01  -2.6035194e+00
  -1.5972986e+01  -2.4485386e+00
  -1.5910955e+01  -2.2830954e+00
  -1.5848924e+01  -2.1083149e+00
  -1.5786893e+01  -1.9253869e+00
  -1.5724862e+01  -1.7355554e+00
  -1.5662831e+01  -1.5401077e+00
  -1.5600800e+01  -1.3403635e+00
  -1.5538769e+01  -1.1376636e+00
  -1.5476738e+01  -9.3335834e-01
  -1.5414707e+01  -7.2879638e-01
  -1.5352676e+01  -5.2531293e-01
  -1.5290645e+01  -3.2421870e-01
  -1.5228614e+01  -1.2678882e-01
  -1.5166583e+01   6.5747750e-02
  -1.5104552e+01   2.5221847e-01
  -1.5042521e+01   4.3151687e-01
  -1.4980490e+01   6.0261156e-01
  -1.4918459e+01   7.6455460e-01
  -1.4856428e+01   9.1648906e-01
  -1.4794397e+01   1.0576558e+00
  -1.4732366e+01   1.1873991e+00
  -1.4670335e+01   1.3051719e+00
  -1.4608304e+01   1.4105395e+00
  -1.4546273e+01   1.5031823e+00
  -1.4484242e+01   1.5828981e+00
  -1.4422211e+01   1.6496024e+00
  -1.4360180e+01   1.7033285e+00
  -1.4298149e+01   1.7442259e+00
  -1.4236118e+01   1.7725582e+00
  -1.4174087e+01   1.7886998e+00
  -1.4112056e+01   1.7931310e+00
  -1.4050025e+01   1.7864334e+00
  -1.3987994e+01   1.7692831e+00
  -1.3925963e+01   1.7424442e+00
  -1.3863932e+01   1.7067605e+00
  -1.3801901e+01   1.6631475e+00
  -1.3739870e+01   1.6125826e+00
  -1.3677839e+01   1.5560963e+00
  -1.3615808e+01   1.4947613e+00
  -1.3553777e+01   1.4296825e+00
  -1.3491746e+01   1.3619859e+00
  -1.3429715e+01   1.2928080e+00
  -1.3367684e+01   1.2232847e+00
  -1.3305653e+01   1.1545403e+00
  -1.3243622e+01   1.0876766e+00
  -1.3181591e+01   1.0237625e+00
  -1.3119560e+01   9.6382350e-01
  -1.3057529e+01   9.0883213e-01
  -1.2995498e+01   8.5969820e-01
  -1.2933467e+01   8.1726032e-01
  -1.2871436e+01   7.8227765e-01
  -1.2809405e+01   7.5542260e-01
  -1.2747374e+01   7.3727421e-01
  -1.2685343e+01   7.2831250e-01
  -1.2623312e+01   7.2891367e-01
  -1.2561281e+01   7.3934628e-01
  -1.2499250e+01   7.5976844e-01
  -1.2437219e+01   7.9022600e-01
  -1.2375188e+01   8.3065178e-01
  -1.2313157e+01   8.8086588e-01
  -1.2251126e+01   9.4057701e-01
  -1.2189095e+01   1.0093848e+00
  -1.2127064e+01   1.0867833e+00
  -1.2065033e+01   1.1721651e+00
  -1.2003002e+01   1.2648270e+00
  -1.1940970e+01   1.3639758e+00
  -1.1878939e+01   1.4687357e+00
  -1.1816908e+01   1.5781559e+00
  -1.1754877e+01   1.6912193e+00
  -1.1692846e+01   1.8068514e+00
  -1.1630815e+01   1.9239305e+00
  -1.1568784e+01   2.0412974e+00
  -1.1506753e+01   2.1577663e+00
  -1.1444722e+01   2.2721355e+00
  -1.1382691e+01   2.3831986e+00
  -1.1320660e+01   2.4897555e+00
  -1.1258629e+01   2.5906234e+00
  -1.1196598e+01   2.6846482e+00
  -1.1134567e+01   2.7707149e+00
  -1.1072536e+01   2.8477582e+00
  -1.1010505e+01   2.9147728e+00
  -1.0948474e+01   2.9708228e+00
  -1.0886443e+01   3.0150505e+00
  -1.0824412e+01   3.0466853e+00
  -1.0762381e+01   3.0650508e+00
  -1.0700350e+01   3.0695719e+00
  -1.0638319e+01   3.0597807e+00
  -1.0576288e+01   3.0353213e+00
  -1.0514257e+01   2.9959542e+00
  -1.0452226e+01   2.9415591e+00
  -1.0390195e+01   2.8721368e+00
  -1.0328164e+01   2.7878106e+00
  -1.0266133e+01   2.6888254e+00
  -1.0204102e+01   2.5755474e+00
  -1.0142071e+01   2.4484612e+00
  -1.0080040e+01   2.3081665e+00
  -1.0018009e+01   2.1553741e+00
  -9.9559780e+00   1.9909005e+00
  -9.8939470e+00   1.8156614e+00
  -9.8319160e+00   1.6306648e+00
  -9.7698849e+00   1.4370028e+00
  -9.7078539e+00   1.2358433e+00
  -9.6458229e+00   1.0284200e+00
  -9.5837919e+00   8.1602278e-01
  -9.5217609e+00   5.9998711e-01
  -9.4597299e+00   3.8168297e-01
  -9.3976988e+00   1.6250362e-01
  -9.3356678e+00  -5.6145925e-02
  -9.2736368e+00  -2.7286057e-01
  -9.2116058e+00  -4.8624686e-01
  -9.1495748e+00  -6.9493458e-01
  -9.0875438e+00  -8.9758824e-01
  -9.0255128e+00  -1.0929183e+00
  -8.9634817e+00  -1.2796918e+00
  -8.9014507e+00  -1.4567430e+00
  -8.8394197e+00  -1.6229832e+00
  -8.7773887e+00  -1.7774095e+00
  -8.7153577e+00  -1.9191138e+00
  -8.6533267e+00  -2.0472900e+00
  -8.5912956e+00  -2.1612410e+00
  -8.5292646e+00  -2.2603847e+00
  -8.4672336e+00  -2.3442587e+00
  -8.4052026e+00  -2.4125244e+00
  -8.3431716e+00  -2.4649694e+00
  -8.2811406e+00  -2.5015099e+00
  -8.2191096e+00  -2.5221907e+00
  -8.1570785e+00  -2.5271853e+00
  -8.0950475e+00  -2.5167941e+00
  -8.0330165e+00  -2.4914418e+00
  -7.9709855e+00  -2.4516735e+00
  -7.9089545e+00  -2.3981507e+00
  -7.8469235e+00  -2.3316445e+00
  -7.7848924e+00  -2.2530299e+00
  -7.7228614e+00  -2.1632776e+00
  -7.6608304e+00  -2.0634460e+00
  -7.5987994e+00  -1.9546718e+00
  -7.5367684e+00  -1.8381605e+00
  -7.4747374e+00  -1.7151754e+00
  -7.4127064e+00  -1.5870276e+00
  -7.3506753e+00  -1.4550637e+00
  -7.2886443e+00  -1.3206548e+00
  -7.2266133e+00  -1.1851847e+00
  -7.1645823e+00  -1.0500374e+00
  -7.1025513e+00  -9.1658567e-01
  -7.0405203e+00  -7.8617908e-01
  -6.9784892e+00  -6.6013215e-01
  -6.9164582e+00  -5.3971316e-01
  -6.8544272e+00  -4.2613317e-01
  -6.7923962e+00  -3.2053547e-01
  -6.7303652e+00  -2.2398582e-01
  -6.6683342e+00  -1.3746312e-01
  -6.6063032e+00  -6.1850998e-02
  -6.5442721e+00   2.0698427e-03
  -6.4822411e+00   5.3628398e-02
  -6.4202101e+00   9.2269171e-02
  -6.3581791e+00   1.1755700e-01
  -6.2961481e+00   1.2918082e-01
  -6.2341171e+00   1.2695641e-01
  -6.1720860e+00   1.1082800e-01
  -6.1100550e+00   8.0868762e-02
  -6.0480240e+00   3.7280245e-02
  -5.9859930e+00  -1.9609343e-02
  -5.9239620e+00  -8.9347930e-02
  -5.8619310e+00  -1.7136344e-01
  -5.7998999e+00  -2.6496867e-01
  -5.7378689e+00  -3.6936723e-01
  -5.6758379e+00  -4.8366027e-01
  -5.6138069e+00  -6.0685431e-01
  -5.5517759e+00  -7.3786962e-01
  -5.4897449e+00  -8.7554962e-01
  -5.4277139e+00  -1.0186707e+00
  -5.3656828e+00  -1.1659527e+00
  -5.3036518e+00  -1.3160700e+00
  -5.2416208e+00  -1.4676627e+00
  -5.1795898e+00  -1.6193486e+00
  -5.1175588e+00  -1.7697345e+00
  -5.0555278e+00  -1.9174289e+00
  -4.9934967e+00  -2.0610530e+00
  -4.9314657e+00  -2.1992533e+00
  -4.8694347e+00  -2.3307127e+00
  -4.8074037e+00  -2.4541620e+00
  -4.7453727e+00  -2.5683905e+00
  -4.6833417e+00  -2.6722567e+00
  -4.6213107e+00  -2.7646975e+00
  -4.5592796e+00  -2.8447380e+00
  -4.4972486e+00  -2.9114989e+00
  -4.4352176e+00  -2.9642046e+00
  -4.3731866e+00  -3.0021897e+00
  -4.3111556e+00  -3.0249044e+00
  -4.2491246e+00  -3.0319192e+00
  -4.1870935e+00  -3.0229286e+00
  -4.1250625e+00  -2.9977535e+00
  -4.0630315e+00  -2.9563427e+00
  -4.0010005e+00  -2.8987733e+00
  -3.9389695e+00  -2.8252499e+00
  -3.8769385e+00  -2.7361026e+00
  -3.8149075e+00  -2.6317844e+00
  -3.7528764e+00  -2.5128671e+00
  -3.6908454e+00  -2.3800361e+00
  -3.6288144e+00  -2.2340851e+00
  -3.5667834e+00  -2.0759086e+00
  -3.5047524e+00  -1.9064946e+00
  -3.4427214e+00  -1.7269159e+00
  -3.3806903e+00  -1.5383211e+00
  -3.3186593e+00  -1.3419250e+00
  -3.2566283e+00  -1.1389978e+00
  -3.1945973e+00  -9.3085456e-01
  -3.1325663e+00  -7.1884414e-01
  -3.0705353e+00  -5.0433773e-01
  -3.0085043e+00  -2.8871727e-01
  -2.9464732e+00  -7.3363924e-02
  -2.8844422e+00   1.4035351e-01
  -2.8224112e+00   3.5108999e-01
  -2.7603802e+00   5.5753542e-01
  -2.6983492e+00   7.5842539e-01
  -2.6363182e+00   9.5255165e-01
  -2.5742871e+00   1.1387719e+00
  -2.5122561e+00   1.3160189e+00
  -2.4502251e+00   1.4833094e+00
  -2.3881941e+00   1.6397515e+00
  -2.3261631e+00   1.7845519e+00
  -2.2641321e+00   1.9170215e+00
  -2.2021011e+00   2.0365813e+00
  -2.1400700e+00   2.1427658e+00
  -2.0780390e+00   2.2352264e+00
  -2.0160080e+00   2.3137337e+00
  -1.9539770e+00   2.3781779e+00
  -1.8919460e+00   2.4285694e+00
  -1.8299150e+00   2.4650374e+00
  -1.7678839e+00   2.4878277e+00
  -1.7058529e+00   2.4972995e+00
  -1.6438219e+00   2.4939214e+00
  -1.5817909e+00   2.4782661e+00
  -1.5197599e+00   2.4510042e+00
  -1.4577289e+00   2.4128977e+00
  -1.3956978e+00   2.3647920e+00
  -1.3336668e+00   2.3076075e+00
  -1.2716358e+00   2.2423306e+00
  -1.2096048e+00   2.1700041e+00
  -1.1475738e+00   2.0917172e+00
  -1.0855428e+00   2.0085946e+00
  -1.0235118e+00   1.9217863e+00
  -9.6148074e-01   1.8324564e+00
  -8.9944972e-01   1.7417719e+00
  -8.3741871e-01   1.6508919e+00
  -7.7538769e-01   1.5609566e+00
  -7.1335668e-01   1.4730766e+00
  -6.5132566e-01   1.3883224e+00
  -5.8929465e-01   1.3077143e+00
  -5.2726363e-01   1.2322133e+00
  -4.6523262e-01   1.1627114e+00
  -4.0320160e-01   1.1000241e+00
  -3.4117059e-01   1.0448821e+00
  -2.7913957e-01   9.9792498e-01
  -2.1710855e-01   9.5969495e-01
  -1.5507754e-01   9.3063200e-01
  -9.3046523e-02   9.1106975e-01
  -3.1015508e-02   9.0123232e-01
   3.1015508e-02   9.0123232e-01
   9.3046523e-02   9.1106975e-01
   1.5507754e-01   9.3063200e-01
   2.1710855e-01   9.5969495e-01
   2.7913957e-01   9.9792498e-01
   3.4117059e-01   1.0448821e+00
   4.0320160e-01   1.1000241e+00
   4.6523262e-01   1.1627114e+00
   5.2726363e-01   1.2322133e+00
   5.8929465e-01   1.3077143e+00
   6.5132566e-01   1.3883224e+00
   7.1335668e-01   1.4730766e+00
   7.7538769e-01   1.5609566e+00
   8.3741871e-01   1.6508919e+00
   8.9944972e-01   1.7417719e+00
   9.6148074e-01   1.8324564e+00
   1.0235118e+00   1.9217863e+00
   1.0855428e+00   2.0085946e+00
   1.1475738e+00   2.0917172e+00
   1.2096048e+00   2.1700041e+00
   1.2716358e+00   2.2423306e+00
   1.3336668e+00   2.3076075e+00
   1.3956978e+00   2.3647920e+00
   1.4577289e+00   2.4128977e+00
   1.5197599e+00   2.4510042e+00
   1.5817909e+00   2.4782661e+00
   1.6438219e+00   2.4939214e+00
   1.7058529e+00   2.4972995e+00
   1.7678839e+00   2.4878277e+00
   1.8299150e+00   2.4650374e+00
   1.8919460e+00   2.4285694e+00
   1.9539770e+00   2.3781779e+00
   2.0160080e+00   2.3137337e+00
   2.0780390e+00   2.2352264e+00
   2.1400700e+00   2.1427658e+00
   2.2021011e+00   2.0365813e+00
   2.2641321e+00   1.9170215e+00
   2.3261631e+00   1.7845519e+00
   2.3881941e+00   1.6397515e+00
   2.4502251e+00   1.4833094e+00
   2.5122561e+00   1.3160189e+00
   2.5742871e+00   1.1387719e+00
   2.6363182e+00   9.5255165e-01
   2.6983492e+00   7.5842539e-01
   2.7603802e+00   5.5753542e-01
   2.8224112e+00   3.5108999e-01
   2.8844422e+00   1.4035351e-01
   2.9464732e+00  -7.3363924e-02
   3.0085043e+00  -2.8871727e-01
   3.0705353e+00  -5.0433773e-01
   3.1325663e+00  -7.1884414e-01
   3.1945973e+00  -9.3085456e-01
   3.2566283e+00  -1.1389978e+00
   3.3186593e+00  -1.3419250e+00
   3.3806903e+00  -1.5383211e+00
   3.4427214e+00  -1.7269159e+00
   3.5047524e+00  -1.9064946e+00
   3.5667834e+00  -2.0759086e+00
   3.6288144e+00  -2.2340851e+00
   3.6908454e+00  -2.3800361e+00
   3.7528764e+00  -2.5128671e+00
   3.8149075e+00  -2.6317844e+00
   3.8769385e+00  -2.7361026e+00
   3.9389695e+00  -2.8252499e+00
   4.0010005e+00  -2.8987733e+00
   4.0630315e+00  -2.9563427e+00
   4.1250625e+00  -2.9977535e+00
   4.1870935e+00  -3.0229286e+00
   4.2491246e+00  -3.0319192e+00
   4.3111556e+00  -3.0249044e+00
   4.3731866e+00  -3.0021897e+00
   4.4352176e+00  -2.9642046e+00
   4.4972486e+00  -2.9114989e+00
   4.5592796e+00  -2.8447380e+00
   4.6213107e+00  -2.7646975e+00
   4.6833417e+00  -2.6722567e+00
   4.7453727e+00  -2.5683905e+00
   4.8074037e+00  -2.4541620e+00
   4.8694347e+00  -2.3307127e+00
   4.9314657e+00  -2.1992533e+00
   4.9934967e+00  -2.0610530e+00
   5.0555278e+00  -1.9174289e+00
   5.1175588e+00  -1.7697345e+00
   5.1795898e+00  -1.6193486e+00
   5.2416208e+00  -1.4676627e+00
   5.3036518e+00  -1.3160700e+00
   5.3656828e+00  -1.1659527e+00
   5.4277139e+00  -1.0186707e+00
   5.4897449e+00  -8.7554962e-01
   5.5517759e+00  -7.3786962e-01
   5.6138069e+00  -6.0685431e-01
   5.6758379e+00  -4.8366027e-01
   5.7378689e+00  -3.6936723e-01
   5.7998999e+00  -2.6496867e-01
   5.8619310e+00  -1.7136344e-01
   5.9239620e+00  -8.9347930e-02
   5.9859930e+00  -1.9609343e-02
   6.0480240e+00   3.7280245e-02
   6.1100550e+00   8.0868762e-02
   6.1720860e+00   1.1082800e-01
   6.2341171e+00   1.2695641e-01
   6.2961481e+00   1.2918082e-01
   6.3581791e+00   1.1755700e-01
   6.4202101e+00   9.2269171e-02
   6.4822411e+00   5.3628398e-02
   6.5442721e+00   2.0698427e-03
   6.6063032e+00  -6.1850998e-02
   6.6683342e+00  -1.3746312e-01
   6.7303652e+00  -2.2398582e-01
   6.7923962e+00  -3.2053547e-01
   6.8544272e+00  -4.2613317e-01
   6.9164582e+00  -5.3971316e-01
   6.9784892e+00  -6.6013215e-01
   7.0405203e+00  -7.8617908e-01
   7.1025513e+00  -9.1658567e-01
   7.1645823e+00  -1.0500374e+00
   7.2266133e+00  -1.1851847e+00
   7.2886443e+00  -1.3206548e+00
   7.3506753e+00  -1.4550637e+00
   7.4127064e+00  -1.5870276e+00
   7.4747374e+00  -1.7151754e+00
   7.5367684e+00  -1.8381605e+00
   7.5987994e+00  -1.9546718e+00
   7.6608304e+00  -2.0634460e+00
   7.7228614e+00  -2.1632776e+00
   7.7848924e+00  -2.2530299e+00
   7.8469235e+00  -2.3316445e+00
   7.9089545e+00  -2.3981507e+00
   7.9709855e+00  -2.4516735e+00
   8.0330165e+00  -2.4914418e+00
   8.0950475e+00  -2.5167941e+00
   8.1570785e+00  -2.5271853e+00
   8.2191096e+00  -2.5221907e+00
   8.2811406e+00  -2.5015099e+00
   8.3431716e+00  -2.4649694e+00
   8.4052026e+00  -2.4125244e+00
   8.4672336e+00  -2.3442587e+00
   8.5292646e+00  -2.2603847e+00
   8.5912956e+00  -2.1612410e+00
   8.6533267e+00  -2.0472900e+00
   8.7153577e+00  -1.9191138e+00
   8.7773887e+00  -1.7774095e+00
   8.8394197e+00  -1.6229832e+00
   8.9014507e+00  -1.4567430e+00
   8.9634817e+00  -1.2796918e+00
   9.0255128e+00  -1.0929183e+00
   9.0875438e+00  -8.9758824e-01
   9.1495748e+00  -6.9493458e-01
   9.2116058e+00  -4.8624686e-01
   9.2736368e+00  -2.7286057e-01
   9.3356678e+00  -5.6145925e-02
   9.3976988e+00   1.6250362e-01
   9.4597299e+00   3.8168297e-01
   9.5217609e+00   5.9998711e-01
   9.5837919e+00   8.1602278e-01
   9.6458229e+00   1.0284200e+00
   9.7078539e+00   1.2358433e+00
   9.7698849e+00   1.4370028e+00
   9.8319160e+00   1.6306648e+00
   9.8939470e+00   1.8156614e+00
   9.9559780e+00   1.9909005e+00
   1.0018009e+01   2.1553741e+00
   1.0080040e+01   2.3081665e+00
   1.0142071e+01   2.4484612e+00
   1.0204102e+01   2.5755474e+00
   1.0266133e+01   2.6888254e+00
   1.0328164e+01   2.7878106e+00
   1.0390195e+01   2.8721368e+00
   1.0452226e+01   2.9415591e+00
   1.0514257e+01   2.9959542e+00
   1.0576288e+01   3.0353213e+00
   1.0638319e+01   3.0597807e+00
   1.0700350e+01   3.0695719e+00
   1.0762381e+01   3.0650508e+00
   1.0824412e+01   3.0466853e+00
   1.0886443e+01   3.0150505e+00
   1.0948474e+01   2.9708228e+00
   1.1010505e+01   2.9147728e+00
   1.1072536e+01   2.8477582e+00
   1.1134567e+01   2.7707149e+00
   1.1196598e+01   2.6846482e+00
   1.1258629e+01   2.5906234e+00
   1.1320660e+01   2.4897555e+00
   1.1382691e+01   2.3831986e+00
   1.1444722e+01   2.2721355e+00
   1.1506753e+01   2.1577663e+00
   1.1568784e+01   2.0412974e+00
   1.1630815e+01   1.9239305e+00
   1.1692846e+01   1.8068514e+00
   1.1754877e+01   1.6912193e+00
   1.1816908e+01   1.5781559e+00
   1.1878939e+01   1.4687357e+00
   1.1940970e+01   1.3639758e+00
   1.2003002e+01   1.2648270e+00
   1.2065033e+01   1.1721651e+00
   1.2127064e+01   1.0867833e+00
   1.2189095e+01   1.0093848e+00
   1.2251126e+01   9.4057701e-01
   1.2313157e+01   8.8086588e-01
   1.2375188e+01   8.3065178e-01
   1.2437219e+01   7.9022600e-01
   1.2499250e+01   7.5976844e-01
   1.2561281e+01   7.3934628e-01
   1.2623312e+01   7.2891367e-01
   1.2685343e+01   7.2831250e-01
   1.2747374e+01   7.3727421e-01
   1.2809405e+01   7.5542260e-01
   1.2871436e+01   7.8227765e-01
   1.2933467e+01   8.1726032e-01
   1.2995498e+01   8.5969820e-01
   1.3057529e+01   9.0883213e-01
   1.3119560e+01   9.6382350e-01
   1.3181591e+01   1.0237625e+00
   1.3243622e+01   1.0876766e+00
   1.3305653e+01   1.1545403e+00
   1.3367684e+01   1.2232847e+00
   1.3429715e+01   1.2928080e+00
   1.3491746e+01   1.3619859e+00
   1.3553777e+01   1.4296825e+00
   1.3615808e+01   1.4947613e+00
   1.3677839e+01   1.5560963e+00
   1.3739870e+01   1.6125826e+00
   1.3801901e+01   1.6631475e+00
   1.3863932e+01   1.7067605e+00
   1.3925963e+01   1.7424442e+00
   1.3987994e+01   1.7692831e+00
   1.4050025e+01   1.7864334e+00
   1.4112056e+01   1.7931310e+00
   1.4174087e+01   1.7886998e+00
   1.4236118e+01   1.7725582e+00
   1.4298149e+01   1.7442259e+00
   1.4360180e+01   1.7033285e+00
   1.4422211e+01   1.6496024e+00
   1.4484242e+01   1.5828981e+00
   1.4546273e+01   1.5031823e+00
   1.4608304e+01   1.4105395e+00
   1.4670335e+01   1.3051719e+00
   1.4732366e+01   1.1873991e+00
   1.4794397e+01   1.0576558e+00
   1.4856428e+01   9.1648906e-01
   1.4918459e+01   7.6455460e-01
   1.4980490e+01   6.0261156e-01
   1.5042521e+01   4.3151687e-01
   1.5104552e+01   2.5221847e-01
   1.5166583e+01   6.5747750e-02
   1.5228614e+01  -1.2678882e-01
   1.5290645e+01  -3.2421870e-01
   1.5352676e+01  -5.2531293e-01
   1.5414707e+01  -7.2879638e-01
   1.5476738e+01  -9.3335834e-01
   1.5538769e+01  -1.1376636e+00
   1.5600800e+01  -1.3403635e+00
   1.5662831e+01  -1.5401077e+00
   1.5724862e+01  -1.7355554e+00
   1.5786893e+01  -1.9253869e+00
   1.5848924e+01  -2.1083149e+00
   1.5910955e+01  -2.2830954e+00
   1.5972986e+01  -2.4485386e+00
   1.6035018e+01  -2.6035194e+00
   1.6097049e+01  -2.7469866e+00
   1.6159080e+01  -2.8779726e+00
   1.6221111e+01  -2.9956017e+00
   1.6283142e+01  -3.0990977e+00
   1.6345173e+01  -3.1877909e+00
   1.6407204e+01  -3.2611240e+00
   1.6469235e+01  -3.3186571e+00
   1.6531266e+01  -3.3600719e+00
   1.6593297e+01  -3.3851744e+00
   1.6655328e+01  -3.3938971e+00
   1.6717359e+01  -3.3862998e+00
   1.6779390e+01  -3.3625691e+00
   1.6841421e+01  -3.3230174e+00
   1.6903452e+01  -3.2680803e+00
   1.6965483e+01  -3.1983131e+00
   1.7027514e+01  -3.1143866e+00
   1.7089545e+01  -3.0170810e+00
   1.7151576e+01  -2.9072801e+00
   1.7213607e+01  -2.7859635e+00
   1.7275638e+01  -2.6541985e+00
   1.7337669e+01  -2.5131314e+00
   1.7399700e+01  -2.3639774e+00
   1.7461731e+01  -2.2080111e+00
   1.7523762e+01  -2.0465547e+00
   1.7585793e+01  -1.8809679e+00
   1.7647824e+01  -1.7126356e+00
   1.7709855e+01  -1.5429566e+00
   1.7771886e+01  -1.3733316e+00
   1.7833917e+01  -1.2051511e+00
   1.7895948e+01  -1.0397840e+00
   1.7957979e+01  -8.7856568e-01
   1.8020010e+01  -7.2278671e-01
   1.8082041e+01  -5.7368186e-01
   1.8144072e+01  -4.3241962e-01
   1.8206103e+01  -3.0009226e-01
   1.8268134e+01  -1.7770650e-01
   1.8330165e+01  -6.6175006e-02
   1.8392196e+01   3.3691400e-02
   1.8454227e+01   1.2119061e-01
   1.8516258e+01   1.9573519e-01
   1.8578289e+01   2.5685732e-01
   1.8640320e+01   3.0421273e-01
   1.8702351e+01   3.3758360e-01
   1.8764382e+01   3.5688034e-01
   1.8826413e+01   3.6214222e-01
   1.8888444e+01   3.5353701e-01
   1.8950475e+01   3.3135940e-01
   1.9012506e+01   2.9602840e-01
   1.9074537e+01   2.4808359e-01
   1.9136568e+01   1.8818044e-01
   1.9198599e+01   1.1708452e-01
   1.9260630e+01   3.5664858e-02
   1.9322661e+01  -5.5113709e-02
   1.9384692e+01  -1.5419889e-01
   1.9446723e+01  -2.6046011e-01
   1.9508754e+01  -3.7269840e-01
   1.9570785e+01  -4.8965676e-01
   1.9632816e+01  -6.1003115e-01
   1.9694847e+01  -7.3248178e-01
   1.9756878e+01  -8.5564481e-01
   1.9818909e+01  -9.7814417e-01
   1.9880940e+01  -1.0986035e+00
   1.9942971e+01  -1.2156583e+00
   2.0005003e+01  -1.3279675e+00
   2.0067034e+01  -1.4342253e+00
   2.0129065e+01  -1.5331725e+00
   2.0191096e+01  -1.6236076e+00
   2.0253127e+01  -1.7043971e+00
   2.0315158e+01  -1.7744853e+00
   2.0377189e+01  -1.8329037e+00
   2.0439220e+01  -1.8787795e+00
   2.0501251e+01  -1.9113430e+00
   2.0563282e+01  -1.9299347e+00
   2.0625313e+01  -1.9340108e+00
   2.0687344e+01  -1.9231480e+00
   2.0749375e+01  -1.8970478e+00
   2.0811406e+01  -1.8555384e+00
   2.0873437e+01  -1.7985772e+00
   2.0935468e+01  -1.7262505e+00
   2.0997499e+01  -1.6387735e+00
   2.1059530e+01  -1.5364885e+00
   2.1121561e+01  -1.4198620e+00
   2.1183592e+01  -1.2894809e+00
   2.1245623e+01  -1.1460478e+00
   2.1307654e+01  -9.9037496e-01
   2.1369685e+01  -8.2337770e-01
   2.1431716e+01  -6.4606670e-01
   2.1493747e+01  -4.5953955e-01
   2.1555778e+01  -2.6497161e-01
   2.1617809e+01  -6.3606164e-02
   2.1679840e+01   1.4325595e-01
   2.1741871e+01   3.5426723e-01
   2.1803902e+01   5.6804469e-01
   2.1865933e+01   7.8318148e-01
   2.1927964e+01   9.9825848e-01
   2.1989995e+01   1.2118562e+00
   2.2052026e+01   1.4225665e+00
   2.2114057e+01   1.6290041e+00
   2.2176088e+01   1.8298182e+00
   2.2238119e+01   2.0237036e+00
   2.2300150e+01   2.2094112e+00
   2.2362181e+01   2.3857582e+00
   2.2424212e+01   2.5516378e+00
   2.2486243e+01   2.7060279e+00
   2.2548274e+01   2.8479996e+00
   2.2610305e+01   2.9767239e+00
   2.2672336e+01   3.0914790e+00
   2.2734367e+01   3.1916549e+00
   2.2796398e+01   3.2767585e+00
   2.2858429e+01   3.3464169e+00
   2.2920460e+01   3.4003797e+00
   2.2982491e+01   3.4385208e+00
   2.3044522e+01   3.4608380e+00
   2.3106553e+01   3.4674530e+00
   2.3168584e+01   3.4586089e+00
   2.3230615e+01   3.4346676e+00
   2.3292646e+01   3.3961061e+00
   2.3354677e+01   3.3435108e+00
   2.3416708e+01   3.2775727e+00
   2.3478739e+01   3.1990799e+00
   2.3540770e+01   3.1089101e+00
   2.3602801e+01   3.0080229e+00
   2.3664832e+01   2.8974500e+00
   2.3726863e+01   2.7782862e+00
   2.3788894e+01   2.6516790e+00
   2.3850925e+01   2.5188184e+00
   2.3912956e+01   2.3809254e+00
   2.3974987e+01   2.2392417e+00
   2.4037019e+01   2.0950181e+00
   2.4099050e+01   1.9495031e+00
   2.4161081e+01   1.8039322e+00
   2.4223112e+01   1.6595163e+00
   2.4285143e+01   1.5174315e+00
   2.4347174e+01   1.3788085e+00
   2.4409205e+01   1.2447225e+00
   2.4471236e+01   1.1161840e+00
   2.4533267e+01   9.9413022e-01
   2.4595298e+01   8.7941662e-01
   2.4657329e+01   7.7280986e-01
   2.4719360e+01   6.7498131e-01
   2.4781391e+01   5.8650143e-01
   2.4843422e+01   5.0783517e-01
   2.4905453e+01   4.3933832e-01
   2.4967484e+01   3.8125485e-01
   2.5029515e+01   3.3371531e-01
   2.5091546e+01   2.9673628e-01
   2.5153577e+01   2.7022083e-01
   2.5215608e+01   2.5396007e-01
   2.5277639e+01   2.4763568e-01
   2.5339670e+01   2.5082352e-01
   2.5401701e+01   2.6299811e-01
   2.5463732e+01   2.8353811e-01
   2.5525763e+01   3.1173270e-01
   2.5587794e+01   3.4678867e-01
   2.5649825e+01   3.8783840e-01
   2.5711856e+01   4.3394842e-01
   2.5773887e+01   4.8412865e-01
   2.5835918e+01   5.3734211e-01
   2.5897949e+01   5.9251509e-01
   2.5959980e+01   6.4854766e-01
   2.6022011e+01   7.0432442e-01
   2.6084042e+01   7.5872540e-01
   2.6146073e+01   8.1063701e-01
   2.6208104e+01   8.5896298e-01
   2.6270135e+01   9.0263507e-01
   2.6332166e+01   9.4062362e-01
   2.6394197e+01   9.7194772e-01
   2.6456228e+01   9.9568494e-01
   2.6518259e+01   1.0109806e+00
   2.6580290e+01   1.0170562e+00
   2.6642321e+01   1.0132178e+00
   2.6704352e+01   9.9886271e-01
   2.6766383e+01   9.7348603e-01
   2.6828414e+01   9.3668625e-01
   2.6890445e+01   8.8816968e-01
   2.6952476e+01   8.2775404e-01
   2.7014507e+01   7.5537107e-01
   2.7076538e+01   6.7106803e-01
   2.7138569e+01   5.7500821e-01
   2.7200600e+01   4.6747040e-01
   2.7262631e+01   3.4884722e-01
   2.7324662e+01   2.1964251e-01
   2.7386693e+01   8.0467664e-02
   2.7448724e+01  -6.7963034e-02
   2.7510755e+01  -2.2483800e-01
   2.7572786e+01  -3.8925485e-01
   2.7634817e+01  -5.6022774e-01
   2.7696848e+01  -7.3669548e-01
   2.7758879e+01  -9.1753036e-01
   2.7820910e+01  -1.1015476e+00
   2.7882941e+01  -1.2875155e+00
   2.7944972e+01  -1.4741655e+00
   2.8007004e+01  -1.6602035e+00
   2.8069035e+01  -1.8443209e+00
   2.8131066e+01  -2.0252054e+00
   2.8193097e+01  -2.2015530e+00
   2.8255128e+01  -2.3720790e+00
   2.8317159e+01  -2.5355294e+00
   2.8379190e+01  -2.6906916e+00
   2.8441221e+01  -2.8364053e+00
   2.8503252e+01  -2.9715730e+00
   2.8565283e+01  -3.0951691e+00
   2.8627314e+01  -3.2062497e+00
   2.8689345e+01  -3.3039608e+00
   2.8751376e+01  -3.3875461e+00
   2.8813407e+01  -3.4563538e+00
   2.8875438e+01  -3.5098428e+00
   2.8937469e+01  -3.5475877e+00
   2.8999500e+01  -3.5692829e+00
   2.9061531e+01  -3.5747457e+00
   2.9123562e+01  -3.5639183e+00
   2.9185593e+01  -3.5368689e+00
   2.9247624e+01  -3.4937914e+00
   2.9309655e+01  -3.4350041e+00
   2.9371686e+01  -3.3609479e+00
   2.9433717e+01  -3.2721823e+00
   2.9495748e+01  -3.1693816e+00
   2.9557779e+01  -3.0533290e+00
   2.9619810e+01  -2.9249107e+00
   2.9681841e+01  -2.7851086e+00
   2.9743872e+01  -2.6349921e+00
   2.9805903e+01  -2.4757092e+00
   2.9867934e+01  -2.3084773e+00
   2.9929965e+01  -2.1345729e+00
   2.9991996e+01  -1.9553207e+00
   3.0054027e+01  -1.7720831e+00
   3.0116058e+01  -1.5862483e+00
   3.0178089e+01  -1.3992186e+00
   3.0240120e+01  -1.2123989e+00
   3.0302151e+01  -1.0271848e+00
   3.0364182e+01  -8.4495071e-01
   3.0426213e+01  -6.6703821e-01
   3.0488244e+01  -4.9474488e-01
   3.0550275e+01  -3.2931324e-01
   3.0612306e+01  -1.7192025e-01
   3.0674337e+01  -2.3667359e-02
   3.0736368e+01   1.1442879e-01
   3.0798399e+01   2.4144498e-01
   3.0860430e+01   3.5655918e-01
   3.0922461e+01   4.5905750e-01
   3.0984492e+01   5.4834019e-01
   3.1046523e+01   6.2392669e-01
   3.1108554e+01   6.8545957e-01
   3.1170585e+01   7.3270755e-01
   3.1232616e+01   7.6556734e-01
   3.1294647e+01   7.8406440e-01
   3.1356678e+01   7.8835258e-01
   3.1418709e+01   7.7871273e-01
   3.1480740e+01   7.5555007e-01
   3.1542771e+01   7.1939068e-01
   3.1604802e+01   6.7087674e-01
   3.1666833e+01   6.1076096e-01
   3.1728864e+01   5.3989990e-01
   3.1790895e+01   4.5924650e-01
   3.1852926e+01   3.6984174e-01
   3.1914957e+01   2.7280550e-01
   3.1976988e+01   1.6932683e-01
   3.2039020e+01   6.0653516e-02
   3.2101051e+01  -5.1918793e-02
   3.2163082e+01  -1.6705789e-01
   3.2225113e+01  -2.8340664e-01
   3.2287144e+01  -3.9959484e-01
   3.2349175e+01  -5.1425114e-01
   3.2411206e+01  -6.2601507e-01
   3.2473237e+01  -7.3354887e-01
   3.2535268e+01  -8.3554923e-01
   3.2597299e+01  -9.3075862e-01
   3.2659330e+01  -1.0179764e+00
   3.2721361e+01  -1.0960692e+00
   3.2783392e+01  -1.1639809e+00
   3.2845423e+01  -1.2207420e+00
   3.2907454e+01  -1.2654782e+00
   3.2969485e+01  -1.2974177e+00
   3.3031516e+01  -1.3158987e+00
   3.3093547e+01  -1.3203746e+00
   3.3155578e+01  -1.3104195e+00
   3.3217609e+01  -1.2857316e+00
   3.3279640e+01  -1.2461363e+00
   3.3341671e+01  -1.1915879e+00
   3.3403702e+01  -1.1221701e+00
   3.3465733e+01  -1.0380953e+00
   3.3527764e+01  -9.3970340e-01
   3.3589795e+01  -8.2745902e-01
   3.3651826e+01  -7.0194748e-01
   3.3713857e+01  -5.6387024e-01
   3.3775888e+01  -4.1403903e-01
   3.3837919e+01  -2.5336914e-01
   3.3899950e+01  -8.2871854e-02
   3.3961981e+01   9.6354044e-02
   3.4024012e+01   2.8313137e-01
   3.4086043e+01   4.7621438e-01
   3.4148074e+01   6.7429919e-01
   3.4210105e+01   8.7603461e-01
   3.4272136e+01   1.0800335e+00
   3.4334167e+01   1.2848842e+00
   3.4396198e+01   1.4891626e+00
   3.4458229e+01   1.6914435e+00
   3.4520260e+01   1.8903131e+00
   3.4582291e+01   2.0843799e+00
   3.4644322e+01   2.2722873e+00
   3.4706353e+01   2.4527237e+00
   3.4768384e+01   2.6244341e+00
   3.4830415e+01   2.7862300e+00
   3.4892446e+01   2.9369993e+00
   3.4954477e+01   3.0757152e+00
   3.5016508e+01   3.2014447e+00
   3.5078539e+01   3.3133556e+00
   3.5140570e+01   3.4107238e+00
   3.5202601e+01   3.4929383e+00
   3.5264632e+01   3.5595061e+00
   3.5326663e+01   3.6100559e+00
   3.5388694e+01   3.6443407e+00
   3.5450725e+01   3.6622392e+00
   3.5512756e+01   3.6637563e+00
   3.5574787e+01   3.6490222e+00
   3.5636818e+01   3.6182912e+00
   3.5698849e+01   3.5719384e+00
   3.5760880e+01   3.5104560e+00
   3.5822911e+01   3.4344487e+00
   3.5884942e+01   3.3446277e+00
   3.5946973e+01   3.2418039e+00
   3.6009005e+01   3.1268809e+00
   3.6071036e+01   3.0008460e+00
   3.6133067e+01   2.8647619e+00
   3.6195098e+01   2.7197566e+00
   3.6257129e+01   2.5670137e+00
   3.6319160e+01   2.4077613e+00
   3.6381191e+01   2.2432616e+00
   3.6443222e+01   2.0747995e+00
   3.6505253e+01   1.9036714e+00
   3.6567284e+01   1.7311735e+00
   3.6629315e+01   1.5585909e+00
   3.6691346e+01   1.3871864e+00
   3.6753377e+01   1.2181894e+00
   3.6815408e+01   1.0527853e+00
   3.6877439e+01   8.9210556e-01
   3.6939470e+01   7.3721810e-01
   3.7001501e+01   5.8911815e-01
   3.7063532e+01   4.4872005e-01
   3.7125563e+01   3.1684970e-01
   3.7187594e+01   1.9423783e-01
   3.7249625e+01   8.1514183e-02
   3.7311656e+01  -2.0797397e-02
   3.7373687e+01  -1.1228286e-01
   3.7435718e+01  -1.9264088e-01
   3.7497749e+01  -2.6168471e-01
   3.7559780e+01  -3.1934304e-01
   3.7621811e+01  -3.6565975e-01
   3.7683842e+01  -4.0079265e-01
   3.7745873e+01  -4.2501113e-01
   3.7807904e+01  -4.3869292e-01
   3.7869935e+01  -4.4231970e-01
   3.7931966e+01  -4.3647188e-01
   3.7993997e+01  -4.2182250e-01
   3.8056028e+01  -3.9913019e-01
   3.8118059e+01  -3.6923147e-01
   3.8180090e+01  -3.3303227e-01
   3.8242121e+01  -2.9149888e-01
   3.8304152e+01  -2.4564831e-01
   3.8366183e+01  -1.9653822e-01
   3.8428214e+01  -1.4525651e-01
   3.8490245e+01  -9.2910596e-02
   3.8552276e+01  -4.0616523e-02
   3.8614307e+01   1.0511956e-02
   3.8676338e+01   5.9374321e-02
   3.8738369e+01   1.0489407e-01
   3.8800400e+01   1.4602932e-01
   3.8862431e+01   1.8178302e-01
   3.8924462e+01   2.1121285e-01
   3.8986493e+01   2.3344052e-01
   3.9048524e+01   2.4766056e-01
   3.9110555e+01   2.5314840e-01
   3.9172586e+01   2.4926775e-01
   3.9234617e+01   2.3547712e-01
   3.9296648e+01   2.1133552e-01
   3.9358679e+01   1.7650726e-01
   3.9420710e+01   1.3076569e-01
   3.9482741e+01   7.3996091e-02
   3.9544772e+01   6.1974033e-03
   3.9606803e+01  -7.2516999e-02
   3.9668834e+01  -1.6191962e-01
   3.9730865e+01  -2.6167018e-01
   3.9792896e+01  -3.7131802e-01
   3.9854927e+01  -4.9030548e-01
   3.9916958e+01  -6.1797233e-01
   3.9978989e+01  -7.5356107e-01
   4.0041021e+01  -8.9622321e-01
   4.0103052e+01  -1.0450263e+00
   4.0165083e+01  -1.1989621e+00
   4.0227114e+01  -1.3569545e+00
   4.0289145e+01  -1.5178698e+00
   4.0351176e+01  -1.6805254e+00
   4.0413207e+01  -1.8437010e+00
   4.0475238e+01  -2.0061488e+00
   4.0537269e+01  -2.1666045e+00
   4.0599300e+01  -2.3237986e+00
   4.0661331e+01  -2.4764674e+00
   4.0723362e+01  -2.6233647e+00
   4.0785393e+01  -2.7632723e+00
   4.0847424e+01  -2.8950117e+00
   4.0909455e+01  -3.0174538e+00
   4.0971486e+01  -3.1295301e+00
   4.1033517e+01  -3.2302418e+00
   4.1095548e+01  -3.3186690e+00
   4.1157579e+01  -3.3939798e+00
   4.1219610e+01  -3.4554371e+00
   4.1281641e+01  -3.5024067e+00
   4.1343672e+01  -3.5343624e+00
   4.1405703e+01  -3.5508916e+00
   4.1467734e+01  -3.5516998e+00
   4.1529765e+01  -3.5366133e+00
   4.1591796e+01  -3.5055814e+00
   4.1653827e+01  -3.4586780e+00
   4.1715858e+01  -3.3961008e+00
   4.1777889e+01  -3.3181709e+00
   4.1839920e+01  -3.2253305e+00
   4.1901951e+01  -3.1181395e+00
   4.1963982e+01  -2.9972713e+00
   4.2026013e+01  -2.8635078e+00
   4.2088044e+01  -2.7177333e+00
   4.2150075e+01  -2.5609268e+00
   4.2212106e+01  -2.3941549e+00
   4.2274137e+01  -2.2185625e+00
   4.2336168e+01  -2.0353639e+00
   4.2398199e+01  -1.8458322e+00
   4.2460230e+01  -1.6512896e+00
   4.2522261e+01  -1.4530954e+00
   4.2584292e+01  -1.2526358e+00
   4.2646323e+01  -1.0513113e+00
   4.2708354e+01  -8.5052566e-01
   4.2770385e+01  -6.5167389e-01
   4.2832416e+01  -4.5613051e-01
   4.2894447e+01  -2.6523809e-01
   4.2956478e+01  -8.0295855e-02
   4.3018509e+01   9.7451180e-02
   4.3080540e+01   2.6682276e-01
   4.3142571e+01   4.2671332e-01
   4.3204602e+01   5.7610132e-01
   4.3266633e+01   7.1405786e-01
   4.3328664e+01   8.3975449e-01
   4.3390695e+01   9.5247023e-01
   4.3452726e+01   1.0515976e+00
   4.3514757e+01   1.1366476e+00
   4.3576788e+01   1.2072541e+00
   4.3638819e+01   1.2631765e+00
   4.3700850e+01   1.3043019e+00
   4.3762881e+01   1.3306458e+00
   4.3824912e+01   1.3423521e+00
   4.3886943e+01   1.3396915e+00
   4.3948974e+01   1.3230591e+00
   4.4011006e+01   1.2929709e+00
   4.4073037e+01   1.2500593e+00
   4.4135068e+01   1.1950674e+00
   4.4197099e+01   1.1288426e+00
   4.4259130e+01   1.0523292e+00
   4.4321161e+01   9.6655992e-01
   4.4383192e+01   8.7264709e-01
   4.4445223e+01   7.7177287e-01
   4.4507254e+01   6.6517887e-01
   4.4569285e+01   5.5415539e-01
   4.4631316e+01   4.4003008e-01
   4.4693347e+01   3.2415641e-01
   4.4755378e+01   2.0790181e-01
   4.4817409e+01   9.2635742e-02
   4.4879440e+01  -2.0282263e-02
   4.4941471e+01  -1.2951449e-01
   4.5003502e+01  -2.3375674e-01
   4.5065533e+01  -3.3174976e-01
   4.5127564e+01  -4.2229024e-01
   4.5189595e+01  -5.0424141e-01
   4.5251626e+01  -5.7654298e-01
   4.5313657e+01  -6.3822052e-01
   4.5375688e+01  -6.8839399e-01
   4.5437719e+01  -7.2628559e-01
   4.5499750e+01  -7.5122660e-01
   4.5561781e+01  -7.6266338e-01
   4.5623812e+01  -7.6016237e-01
   4.5685843e+01  -7.4341398e-01
   4.5747874e+01  -7.1223552e-01
   4.5809905e+01  -6.6657300e-01
   4.5871936e+01  -6.0650176e-01
   4.5933967e+01  -5.3222612e-01
   4.5995998e+01  -4.4407778e-01
   4.6058029e+01  -3.4251325e-01
   4.6120060e+01  -2.2811014e-01
   4.6182091e+01  -1.0156242e-01
   4.6244122e+01   3.6325290e-02
   4.6306153e+01   1.8464443e-01
   4.6368184e+01   3.4239002e-01
   4.6430215e+01   5.0846909e-01
   4.6492246e+01   6.8170980e-01
   4.6554277e+01   8.6087124e-01
   4.6616308e+01   1.0446539e+00
   4.6678339e+01   1.2317103e+00
   4.6740370e+01   1.4206569e+00
   4.6802401e+01   1.6100848e+00
   4.6864432e+01   1.7985725e+00
   4.6926463e+01   1.9846970e+00
   4.6988494e+01   2.1670464e+00
   4.7050525e+01   2.3442311e+00
   4.7112556e+01   2.5148957e+00
   4.7174587e+01   2.6777306e+00
   4.7236618e+01   2.8314822e+00
   4.7298649e+01   2.9749638e+00
   4.7360680e+01   3.1070655e+00
   4.7422711e+01   3.2267630e+00
   4.7484742e+01   3.3331263e+00
   4.7546773e+01   3.4253269e+00
   4.7608804e+01   3.5026452e+00
   4.7670835e+01   3.5644756e+00
   4.7732866e+01   3.6103316e+00
   4.7794897e+01   3.6398496e+00
   4.7856928e+01   3.6527914e+00
   4.7918959e+01   3.6490462e+00
   4.7980990e+01   3.6286307e+00
   4.8043022e+01   3.5916888e+00
   4.8105053e+01   3.5384899e+00
   4.8167084e+01   3.4694265e+00
   4.8229115e+01   3.3850098e+00
   4.8291146e+01   3.2858654e+00
   4.8353177e+01   3.1727278e+00
   4.8415208e+01   3.0464331e+00
   4.8477239e+01   2.9079119e+00
   4.8539270e+01   2.7581814e+00
   4.8601301e+01   2.5983356e+00
   4.8663332e+01   2.4295362e+00
   4.8725363e+01   2.2530025e+00
   4.8787394e+01   2.0700005e+00
   4.8849425e+01   1.8818320e+00
   4.8911456e+01   1.6898236e+00
   4.8973487e+01   1.4953148e+00
   4.9035518e+01   1.2996469e+00
   4.9097549e+01   1.1041516e+00
   4.9159580e+01   9.1013938e-01
   4.9221611e+01   7.1888854e-01
   4.9283642e+01   5.3163462e-01
   4.9345673e+01   3.4955988e-01
   4.9407704e+01   1.7378360e-01
   4.9469735e+01   5.3528154e-03
   4.9531766e+01  -1.5476618e-01
   4.9593797e+01  -3.0569561e-01
   4.9655828e+01  -4.4665318e-01
   4.9717859e+01  -5.7695816e-01
   4.9779890e+01  -6.9603650e-01
   4.9841921e+01  -8.0342503e-01
   4.9903952e+01  -8.9877460e-01
   4.9965983e+01  -9.8185223e-01
   5.0028014e+01  -1.0525421e+00
   5.0090045e+01  -1.1108458e+00
   5.0152076e+01  -1.1568809e+00
   5.0214107e+01  -1.1908793e+00
   5.0276138e+01  -1.2131838e+00
   5.0338169e+01  -1.2242440e+00
   5.0400200e+01  -1.2246116e+00
   5.0462231e+01  -1.2149341e+00
   5.0524262e+01  -1.1959480e+00
   5.0586293e+01  -1.1684714e+00
   5.0648324e+01  -1.1333954e+00
   5.0710355e+01  -1.0916753e+00
   5.0772386e+01  -1.0443212e+00
   5.0834417e+01  -9.9238779e-01
   5.0896448e+01  -9.3696385e-01
   5.0958479e+01  -8.7916190e-01
   5.1020510e+01  -8.2010711e-01
   5.1082541e+01  -7.6092636e-01
   5.1144572e+01  -7.0273731e-01
   5.1206603e+01  -6.4663752e-01
   5.1268634e+01  -5.9369380e-01
   5.1330665e+01  -5.4493179e-01
   5.1392696e+01  -5.0132610e-01
   5.1454727e+01  -4.6379068e-01
   5.1516758e+01  -4.3317002e-01
   5.1578789e+01  -4.1023079e-01
   5.1640820e+01  -3.9565431e-01
   5.1702851e+01  -3.9002979e-01
   5.1764882e+01  -3.9384841e-01
   5.1826913e+01  -4.0749832e-01
   5.1888944e+01  -4.3126057e-01
   5.1950975e+01  -4.6530604e-01
   5.2013007e+01  -5.0969340e-01
   5.2075038e+01  -5.6436810e-01
   5.2137069e+01  -6.2916236e-01
   5.2199100e+01  -7.0379629e-01
   5.2261131e+01  -7.8787998e-01
   5.2323162e+01  -8.8091661e-01
   5.2385193e+01  -9.8230663e-01
   5.2447224e+01  -1.0913528e+00
   5.2509255e+01  -1.2072661e+00
   5.2571286e+01  -1.3291729e+00
   5.2633317e+01  -1.4561220e+00
   5.2695348e+01  -1.5870938e+00
   5.2757379e+01  -1.7210085e+00
   5.2819410e+01  -1.8567366e+00
   5.2881441e+01  -1.9931081e+00
   5.2943472e+01  -2.1289236e+00
   5.3005503e+01  -2.2629650e+00
   5.3067534e+01  -2.3940065e+00
   5.3129565e+01  -2.5208255e+00
   5.3191596e+01  -2.6422142e+00
   5.3253627e+01  -2.7569901e+00
   5.3315658e+01  -2.8640076e+00
   5.3377689e+01  -2.9621679e+00
   5.3439720e+01  -3.0504295e+00
   5.3501751e+01  -3.1278181e+00
   5.3563782e+01  -3.1934356e+00
   5.3625813e+01  -3.2464687e+00
   5.3687844e+01  -3.2861966e+00
   5.3749875e+01  -3.3119983e+00
   5.3811906e+01  -3.3233587e+00
   5.3873937e+01  -3.3198737e+00
   5.3935968e+01  -3.3012546e+00
   5.3997999e+01  -3.2673318e+00
   5.4060030e+01  -3.2180563e+00
   5.4122061e+01  -3.1535018e+00
   5.4184092e+01  -3.0738642e+00
   5.4246123e+01  -2.9794610e+00
   5.4308154e+01  -2.8707294e+00
   5.4370185e+01  -2.7482230e+00
   5.4432216e+01  -2.6126079e+00
   5.4494247e+01  -2.4646577e+00
   5.4556278e+01  -2.3052475e+00
   5.4618309e+01  -2.1353469e+00
   5.4680340e+01  -1.9560122e+00
   5.4742371e+01  -1.7683781e+00
   5.4804402e+01  -1.5736483e+00
   5.4866433e+01  -1.3730858e+00
   5.4928464e+01  -1.1680023e+00
   5.4990495e+01  -9.5974740e-01
   5.5052526e+01  -7.4969767e-01
   5.5114557e+01  -5.3924482e-01
   5.5176588e+01  -3.2978431e-01
   5.5238619e+01  -1.2270354e-01
   5.5300650e+01   8.0629685e-02
   5.5362681e+01   2.7887874e-01
   5.5424712e+01   4.7074938e-01
   5.5486743e+01   6.5500069e-01
   5.5548774e+01   8.3045554e-01
   5.5610805e+01   9.9601052e-01
   5.5672836e+01   1.1506453e+00
   5.5734867e+01   1.2934313e+00
   5.5796898e+01   1.4235394e+00
   5.5858929e+01   1.5402471e+00
   5.5920960e+01   1.6429447e+00
   5.5982991e+01   1.7311402e+00
   5.6045023e+01   1.8044637e+00
   5.6107054e+01   1.8626702e+00
   5.6169085e+01   1.9056419e+00
   5.6231116e+01   1.9333893e+00
   5.6293147e+01   1.9460505e+00
   5.6355178e+01   1.9438903e+00
   5.6417209e+01   1.9272978e+00
   5.6479240e+01   1.8967830e+00
   5.6541271e+01   1.8529724e+00
   5.6603302e+01   1.7966033e+00
   5.6665333e+01   1.7285175e+00
   5.6727364e+01   1.6496541e+00
   5.6789395e+01   1.5610410e+00
   5.6851426e+01   1.4637865e+00
   5.6913457e+01   1.3590689e+00
   5.6975488e+01   1.2481271e+00
   5.7037519e+01   1.1322491e+00
   5.7099550e+01   1.0127611e+00
   5.7161581e+01   8.9101616e-01
   5.7223612e+01   7.6838199e-01
   5.7285643e+01   6.4622932e-01
   5.7347674e+01   5.2591989e-01
   5.7409705e+01   4.0879458e-01
   5.7471736e+01   2.9616168e-01
   5.7533767e+01   1.8928551e-01
   5.7595798e+01   8.9375336e-02
   5.7657829e+01  -2.4251894e-03
   5.7719860e+01  -8.5048054e-02
   5.7781891e+01  -1.5751025e-01
   5.7843922e+01  -2.1892244e-01
   5.7905953e+01  -2.6849676e-01
   5.7967984e+01  -3.0555381e-01
   5.8030015e+01  -3.2952869e-01
   5.8092046e+01  -3.3997605e-01
   5.8154077e+01  -3.3657409e-01
   5.8216108e+01  -3.1912757e-01
   5.8278139e+01  -2.8756964e-01
   5.8340170e+01  -2.4196263e-01
   5.8402201e+01  -1.8249770e-01
   5.8464232e+01  -1.0949337e-01
   5.8526263e+01  -2.3393028e-02
   5.8588294e+01   7.5238756e-02
   5.8650325e+01   1.8572085e-01
   5.8712356e+01   3.0726126e-01
   5.8774387e+01   4.3896370e-01
   5.8836418e+01   5.7983517e-01
   5.8898449e+01   7.2879425e-01
   5.8960480e+01   8.8468025e-01
   5.9022511e+01   1.0462630e+00
   5.9084542e+01   1.2122531e+00
   5.9146573e+01   1.3813130e+00
   5.9208604e+01   1.5520684e+00
   5.9270635e+01   1.7231192e+00
   5.9332666e+01   1.8930525e+00
   5.9394697e+01   2.0604532e+00
   5.9456728e+01   2.2239171e+00
   5.9518759e+01   2.3820621e+00
   5.9580790e+01   2.5335400e+00
   5.9642821e+01   2.6770481e+00
   5.9704852e+01   2.8113399e+00
   5.9766883e+01   2.9352356e+00
   5.9828914e+01   3.0476325e+00
   5.9890945e+01   3.1475134e+00
   5.9952976e+01   3.2339559e+00
   6.0015008e+01   3.3061397e+00
   6.0077039e+01   3.3633535e+00
   6.0139070e+01   3.4050010e+00
   6.0201101e+01   3.4306055e+00
   6.0263132e+01   3.4398141e+00
   6.0325163e+01   3.4324006e+00
   6.0387194e+01   3.4082667e+00
   6.0449225e+01   3.3674431e+00
   6.0511256e+01   3.3100890e+00
   6.0573287e+01   3.2364903e+00
   6.0635318e+01   3.1470573e+00
   6.0697349e+01   3.0423209e+00
   6.0759380e+01   2.9229276e+00
   6.0821411e+01   2.7896343e+00
   6.0883442e+01   2.6433015e+00
   6.0945473e+01   2.4848856e+00
   6.1007504e+01   2.3154312e+00
   6.1069535e+01   2.1360616e+00
   6.1131566e+01   1.9479691e+00
   6.1193597e+01   1.7524054e+00
   6.1255628e+01   1.5506703e+00
   6.1317659e+01   1.3441009e+00
   6.1379690e+01   1.1340605e+00
   6.1441721e+01   9.2192650e-01
   6.1503752e+01   7.0907941e-01
   6.1565783e+01   4.9689088e-01
   6.1627814e+01   2.8671243e-01
   6.1689845e+01   7.9864126e-02
   6.1751876e+01  -1.2237628e-01
   6.1813907e+01  -3.1878390e-01
   6.1875938e+01  -5.0819666e-01
   6.1937969e+01  -6.8952477e-01
   6.2000000e+01  -8.6175939e-01


==> dat_files/spectral_superres/sines_lowres.dat <==
   0.0000000e+00  -2.6439860e-01
   6.7533767e-04  -2.6425672e-01
   1.3506753e-03  -2.6383112e-01
   2.0260130e-03  -2.6312179e-01
   2.7013507e-03  -2.6212878e-01
   3.3766883e-03  -2.6085214e-01
   4.0520260e-03  -2.5929193e-01
   4.7273637e-03  -2.5744822e-01
   5.4027014e-03  -2.5532113e-01
   6.0780390e-03  -2.5291078e-01
   6.7533767e-03  -2.5021732e-01
   7.4287144e-03  -2.4724092e-01
   8.1040520e-03  -2.4398181e-01
   8.7793897e-03  -2.4044021e-01
   9.4547274e-03  -2.3661643e-01
   1.0130065e-02  -2.3251080e-01
   1.0805403e-02  -2.2812369e-01
   1.1480740e-02  -2.2345555e-01
   1.2156078e-02  -2.1850688e-01
   1.2831416e-02  -2.1327823e-01
   1.3506753e-02  -2.0777025e-01
   1.4182091e-02  -2.0198365e-01
   1.4857429e-02  -1.9591923e-01
   1.5532766e-02  -1.8957788e-01
   1.6208104e-02  -1.8296059e-01
   1.6883442e-02  -1.7606846e-01
   1.7558779e-02  -1.6890268e-01
   1.8234117e-02  -1.6146459e-01
   1.8909455e-02  -1.5375563e-01
   1.9584792e-02  -1.4577738e-01
   2.0260130e-02  -1.3753158e-01
   2.0935468e-02  -1.2902009e-01
   2.1610805e-02  -1.2024493e-01
   2.2286143e-02  -1.1120830e-01
   2.2961481e-02  -1.0191256e-01
   2.3636818e-02  -9.2360231e-02
   2.4312156e-02  -8.2554039e-02
   2.4987494e-02  -7.2496891e-02
   2.5662831e-02  -6.2191889e-02
   2.6338169e-02  -5.1642342e-02
   2.7013507e-02  -4.0851766e-02
   2.7688844e-02  -2.9823894e-02
   2.8364182e-02  -1.8562680e-02
   2.9039520e-02  -7.0723039e-03
   2.9714857e-02   4.6428208e-03
   3.0390195e-02   1.6578044e-02
   3.1065533e-02   2.8728475e-02
   3.1740870e-02   4.1088976e-02
   3.2416208e-02   5.3654160e-02
   3.3091546e-02   6.6418388e-02
   3.3766883e-02   7.9375762e-02
   3.4442221e-02   9.2520128e-02
   3.5117559e-02   1.0584507e-01
   3.5792896e-02   1.1934391e-01
   3.6468234e-02   1.3300971e-01
   3.7143572e-02   1.4683526e-01
   3.7818909e-02   1.6081308e-01
   3.8494247e-02   1.7493546e-01
   3.9169585e-02   1.8919438e-01
   3.9844922e-02   2.0358159e-01
   4.0520260e-02   2.1808856e-01
   4.1195598e-02   2.3270653e-01
   4.1870935e-02   2.4742646e-01
   4.2546273e-02   2.6223907e-01
   4.3221611e-02   2.7713483e-01
   4.3896948e-02   2.9210398e-01
   4.4572286e-02   3.0713651e-01
   4.5247624e-02   3.2222219e-01
   4.5922961e-02   3.3735056e-01
   4.6598299e-02   3.5251096e-01
   4.7273637e-02   3.6769250e-01
   4.7948974e-02   3.8288410e-01
   4.8624312e-02   3.9807451e-01
   4.9299650e-02   4.1325225e-01
   4.9974987e-02   4.2840573e-01
   5.0650325e-02   4.4352316e-01
   5.1325663e-02   4.5859260e-01
   5.2001001e-02   4.7360200e-01
   5.2676338e-02   4.8853916e-01
   5.3351676e-02   5.0339178e-01
   5.4027014e-02   5.1814747e-01
   5.4702351e-02   5.3279373e-01
   5.5377689e-02   5.4731801e-01
   5.6053027e-02   5.6170769e-01
   5.6728364e-02   5.7595013e-01
   5.7403702e-02   5.9003264e-01
   5.8079040e-02   6.0394253e-01
   5.8754377e-02   6.1766711e-01
   5.9429715e-02   6.3119373e-01
   6.0105053e-02   6.4450976e-01
   6.0780390e-02   6.5760264e-01
   6.1455728e-02   6.7045987e-01
   6.2131066e-02   6.8306904e-01
   6.2806403e-02   6.9541786e-01
   6.3481741e-02   7.0749417e-01
   6.4157079e-02   7.1928593e-01
   6.4832416e-02   7.3078128e-01
   6.5507754e-02   7.4196853e-01
   6.6183092e-02   7.5283620e-01
   6.6858429e-02   7.6337301e-01
   6.7533767e-02   7.7356793e-01
   6.8209105e-02   7.8341016e-01
   6.8884442e-02   7.9288918e-01
   6.9559780e-02   8.0199477e-01
   7.0235118e-02   8.1071698e-01
   7.0910455e-02   8.1904623e-01
   7.1585793e-02   8.2697322e-01
   7.2261131e-02   8.3448906e-01
   7.2936468e-02   8.4158518e-01
   7.3611806e-02   8.4825345e-01
   7.4287144e-02   8.5448609e-01
   7.4962481e-02   8.6027578e-01
   7.5637819e-02   8.6561561e-01
   7.6313157e-02   8.7049913e-01
   7.6988494e-02   8.7492033e-01
   7.7663832e-02   8.7887370e-01
   7.8339170e-02   8.8235419e-01
   7.9014507e-02   8.8535729e-01
   7.9689845e-02   8.8787895e-01
   8.0365183e-02   8.8991568e-01
   8.1040520e-02   8.9146450e-01
   8.1715858e-02   8.9252297e-01
   8.2391196e-02   8.9308923e-01
   8.3066533e-02   8.9316193e-01
   8.3741871e-02   8.9274033e-01
   8.4417209e-02   8.9182423e-01
   8.5092546e-02   8.9041402e-01
   8.5767884e-02   8.8851067e-01
   8.6443222e-02   8.8611572e-01
   8.7118559e-02   8.8323133e-01
   8.7793897e-02   8.7986023e-01
   8.8469235e-02   8.7600574e-01
   8.9144572e-02   8.7167178e-01
   8.9819910e-02   8.6686284e-01
   9.0495248e-02   8.6158405e-01
   9.1170585e-02   8.5584106e-01
   9.1845923e-02   8.4964016e-01
   9.2521261e-02   8.4298820e-01
   9.3196598e-02   8.3589259e-01
   9.3871936e-02   8.2836133e-01
   9.4547274e-02   8.2040296e-01
   9.5222611e-02   8.1202660e-01
   9.5897949e-02   8.0324188e-01
   9.6573287e-02   7.9405900e-01
   9.7248624e-02   7.8448866e-01
   9.7923962e-02   7.7454206e-01
   9.8599300e-02   7.6423094e-01
   9.9274637e-02   7.5356747e-01
   9.9949975e-02   7.4256434e-01
   1.0062531e-01   7.3123467e-01
   1.0130065e-01   7.1959202e-01
   1.0197599e-01   7.0765036e-01
   1.0265133e-01   6.9542410e-01
   1.0332666e-01   6.8292800e-01
   1.0400200e-01   6.7017720e-01
   1.0467734e-01   6.5718719e-01
   1.0535268e-01   6.4397377e-01
   1.0602801e-01   6.3055306e-01
   1.0670335e-01   6.1694146e-01
   1.0737869e-01   6.0315561e-01
   1.0805403e-01   5.8921240e-01
   1.0872936e-01   5.7512894e-01
   1.0940470e-01   5.6092252e-01
   1.1008004e-01   5.4661058e-01
   1.1075538e-01   5.3221072e-01
   1.1143072e-01   5.1774064e-01
   1.1210605e-01   5.0321812e-01
   1.1278139e-01   4.8866101e-01
   1.1345673e-01   4.7408720e-01
   1.1413207e-01   4.5951456e-01
   1.1480740e-01   4.4496097e-01
   1.1548274e-01   4.3044425e-01
   1.1615808e-01   4.1598213e-01
   1.1683342e-01   4.0159227e-01
   1.1750875e-01   3.8729217e-01
   1.1818409e-01   3.7309920e-01
   1.1885943e-01   3.5903052e-01
   1.1953477e-01   3.4510310e-01
   1.2021011e-01   3.3133367e-01
   1.2088544e-01   3.1773869e-01
   1.2156078e-01   3.0433433e-01
   1.2223612e-01   2.9113644e-01
   1.2291146e-01   2.7816055e-01
   1.2358679e-01   2.6542179e-01
   1.2426213e-01   2.5293492e-01
   1.2493747e-01   2.4071428e-01
   1.2561281e-01   2.2877376e-01
   1.2628814e-01   2.1712681e-01
   1.2696348e-01   2.0578635e-01
   1.2763882e-01   1.9476485e-01
   1.2831416e-01   1.8407420e-01
   1.2898949e-01   1.7372576e-01
   1.2966483e-01   1.6373032e-01
   1.3034017e-01   1.5409809e-01
   1.3101551e-01   1.4483865e-01
   1.3169085e-01   1.3596097e-01
   1.3236618e-01   1.2747339e-01
   1.3304152e-01   1.1938358e-01
   1.3371686e-01   1.1169852e-01
   1.3439220e-01   1.0442456e-01
   1.3506753e-01   9.7567291e-02
   1.3574287e-01   9.1131645e-02
   1.3641821e-01   8.5121814e-02
   1.3709355e-01   7.9541265e-02
   1.3776888e-01   7.4392733e-02
   1.3844422e-01   6.9678211e-02
   1.3911956e-01   6.5398944e-02
   1.3979490e-01   6.1555425e-02
   1.4047024e-01   5.8147392e-02
   1.4114557e-01   5.5173827e-02
   1.4182091e-01   5.2632952e-02
   1.4249625e-01   5.0522234e-02
   1.4317159e-01   4.8838381e-02
   1.4384692e-01   4.7577352e-02
   1.4452226e-01   4.6734352e-02
   1.4519760e-01   4.6303846e-02
   1.4587294e-01   4.6279562e-02
   1.4654827e-01   4.6654496e-02
   1.4722361e-01   4.7420926e-02
   1.4789895e-01   4.8570420e-02
   1.4857429e-01   5.0093846e-02
   1.4924962e-01   5.1981388e-02
   1.4992496e-01   5.4222556e-02
   1.5060030e-01   5.6806206e-02
   1.5127564e-01   5.9720549e-02
   1.5195098e-01   6.2953175e-02
   1.5262631e-01   6.6491069e-02
   1.5330165e-01   7.0320629e-02
   1.5397699e-01   7.4427687e-02
   1.5465233e-01   7.8797532e-02
   1.5532766e-01   8.3414933e-02
   1.5600300e-01   8.8264157e-02
   1.5667834e-01   9.3329002e-02
   1.5735368e-01   9.8592814e-02
   1.5802901e-01   1.0403852e-01
   1.5870435e-01   1.0964864e-01
   1.5937969e-01   1.1540535e-01
   1.6005503e-01   1.2129047e-01
   1.6073037e-01   1.2728550e-01
   1.6140570e-01   1.3337167e-01
   1.6208104e-01   1.3952998e-01
   1.6275638e-01   1.4574117e-01
   1.6343172e-01   1.5198582e-01
   1.6410705e-01   1.5824435e-01
   1.6478239e-01   1.6449705e-01
   1.6545773e-01   1.7072412e-01
   1.6613307e-01   1.7690569e-01
   1.6680840e-01   1.8302189e-01
   1.6748374e-01   1.8905283e-01
   1.6815908e-01   1.9497867e-01
   1.6883442e-01   2.0077966e-01
   1.6950975e-01   2.0643613e-01
   1.7018509e-01   2.1192857e-01
   1.7086043e-01   2.1723764e-01
   1.7153577e-01   2.2234420e-01
   1.7221111e-01   2.2722936e-01
   1.7288644e-01   2.3187450e-01
   1.7356178e-01   2.3626129e-01
   1.7423712e-01   2.4037177e-01
   1.7491246e-01   2.4418832e-01
   1.7558779e-01   2.4769374e-01
   1.7626313e-01   2.5087124e-01
   1.7693847e-01   2.5370451e-01
   1.7761381e-01   2.5617773e-01
   1.7828914e-01   2.5827558e-01
   1.7896448e-01   2.5998331e-01
   1.7963982e-01   2.6128673e-01
   1.8031516e-01   2.6217226e-01
   1.8099050e-01   2.6262694e-01
   1.8166583e-01   2.6263847e-01
   1.8234117e-01   2.6219521e-01
   1.8301651e-01   2.6128624e-01
   1.8369185e-01   2.5990133e-01
   1.8436718e-01   2.5803101e-01
   1.8504252e-01   2.5566658e-01
   1.8571786e-01   2.5280010e-01
   1.8639320e-01   2.4942441e-01
   1.8706853e-01   2.4553320e-01
   1.8774387e-01   2.4112096e-01
   1.8841921e-01   2.3618301e-01
   1.8909455e-01   2.3071556e-01
   1.8976988e-01   2.2471564e-01
   1.9044522e-01   2.1818117e-01
   1.9112056e-01   2.1111094e-01
   1.9179590e-01   2.0350464e-01
   1.9247124e-01   1.9536285e-01
   1.9314657e-01   1.8668702e-01
   1.9382191e-01   1.7747953e-01
   1.9449725e-01   1.6774363e-01
   1.9517259e-01   1.5748348e-01
   1.9584792e-01   1.4670415e-01
   1.9652326e-01   1.3541157e-01
   1.9719860e-01   1.2361258e-01
   1.9787394e-01   1.1131490e-01
   1.9854927e-01   9.8527117e-02
   1.9922461e-01   8.5258676e-02
   1.9989995e-01   7.1519884e-02
   2.0057529e-01   5.7321889e-02
   2.0125063e-01   4.2676665e-02
   2.0192596e-01   2.7596997e-02
   2.0260130e-01   1.2096470e-02
   2.0327664e-01  -3.8105544e-03
   2.0395198e-01  -2.0108951e-02
   2.0462731e-01  -3.6782858e-02
   2.0530265e-01  -5.3815690e-02
   2.0597799e-01  -7.1190169e-02
   2.0665333e-01  -8.8888342e-02
   2.0732866e-01  -1.0689161e-01
   2.0800400e-01  -1.2518075e-01
   2.0867934e-01  -1.4373594e-01
   2.0935468e-01  -1.6253681e-01
   2.1003002e-01  -1.8156242e-01
   2.1070535e-01  -2.0079136e-01
   2.1138069e-01  -2.2020172e-01
   2.1205603e-01  -2.3977114e-01
   2.1273137e-01  -2.5947687e-01
   2.1340670e-01  -2.7929576e-01
   2.1408204e-01  -2.9920434e-01
   2.1475738e-01  -3.1917880e-01
   2.1543272e-01  -3.3919509e-01
   2.1610805e-01  -3.5922889e-01
   2.1678339e-01  -3.7925570e-01
   2.1745873e-01  -3.9925083e-01
   2.1813407e-01  -4.1918950e-01
   2.1880940e-01  -4.3904681e-01
   2.1948474e-01  -4.5879781e-01
   2.2016008e-01  -4.7841755e-01
   2.2083542e-01  -4.9788109e-01
   2.2151076e-01  -5.1716356e-01
   2.2218609e-01  -5.3624018e-01
   2.2286143e-01  -5.5508632e-01
   2.2353677e-01  -5.7367751e-01
   2.2421211e-01  -5.9198951e-01
   2.2488744e-01  -6.0999833e-01
   2.2556278e-01  -6.2768025e-01
   2.2623812e-01  -6.4501189e-01
   2.2691346e-01  -6.6197023e-01
   2.2758879e-01  -6.7853266e-01
   2.2826413e-01  -6.9467698e-01
   2.2893947e-01  -7.1038147e-01
   2.2961481e-01  -7.2562491e-01
   2.3029015e-01  -7.4038662e-01
   2.3096548e-01  -7.5464648e-01
   2.3164082e-01  -7.6838499e-01
   2.3231616e-01  -7.8158326e-01
   2.3299150e-01  -7.9422307e-01
   2.3366683e-01  -8.0628689e-01
   2.3434217e-01  -8.1775791e-01
   2.3501751e-01  -8.2862008e-01
   2.3569285e-01  -8.3885809e-01
   2.3636818e-01  -8.4845745e-01
   2.3704352e-01  -8.5740449e-01
   2.3771886e-01  -8.6568638e-01
   2.3839420e-01  -8.7329116e-01
   2.3906953e-01  -8.8020773e-01
   2.3974487e-01  -8.8642592e-01
   2.4042021e-01  -8.9193647e-01
   2.4109555e-01  -8.9673105e-01
   2.4177089e-01  -9.0080228e-01
   2.4244622e-01  -9.0414375e-01
   2.4312156e-01  -9.0675002e-01
   2.4379690e-01  -9.0861662e-01
   2.4447224e-01  -9.0974010e-01
   2.4514757e-01  -9.1011797e-01
   2.4582291e-01  -9.0974879e-01
   2.4649825e-01  -9.0863207e-01
   2.4717359e-01  -9.0676839e-01
   2.4784892e-01  -9.0415930e-01
   2.4852426e-01  -9.0080736e-01
   2.4919960e-01  -8.9671615e-01
   2.4987494e-01  -8.9189025e-01
   2.5055028e-01  -8.8633522e-01
   2.5122561e-01  -8.8005764e-01
   2.5190095e-01  -8.7306504e-01
   2.5257629e-01  -8.6536594e-01
   2.5325163e-01  -8.5696979e-01
   2.5392696e-01  -8.4788702e-01
   2.5460230e-01  -8.3812897e-01
   2.5527764e-01  -8.2770789e-01
   2.5595298e-01  -8.1663694e-01
   2.5662831e-01  -8.0493014e-01
   2.5730365e-01  -7.9260238e-01
   2.5797899e-01  -7.7966938e-01
   2.5865433e-01  -7.6614766e-01
   2.5932966e-01  -7.5205455e-01
   2.6000500e-01  -7.3740812e-01
   2.6068034e-01  -7.2222718e-01
   2.6135568e-01  -7.0653125e-01
   2.6203102e-01  -6.9034053e-01
   2.6270635e-01  -6.7367586e-01
   2.6338169e-01  -6.5655870e-01
   2.6405703e-01  -6.3901110e-01
   2.6473237e-01  -6.2105564e-01
   2.6540770e-01  -6.0271545e-01
   2.6608304e-01  -5.8401412e-01
   2.6675838e-01  -5.6497569e-01
   2.6743372e-01  -5.4562461e-01
   2.6810905e-01  -5.2598572e-01
   2.6878439e-01  -5.0608418e-01
   2.6945973e-01  -4.8594546e-01
   2.7013507e-01  -4.6559530e-01
   2.7081041e-01  -4.4505963e-01
   2.7148574e-01  -4.2436461e-01
   2.7216108e-01  -4.0353652e-01
   2.7283642e-01  -3.8260173e-01
   2.7351176e-01  -3.6158671e-01
   2.7418709e-01  -3.4051794e-01
   2.7486243e-01  -3.1942190e-01
   2.7553777e-01  -2.9832499e-01
   2.7621311e-01  -2.7725355e-01
   2.7688844e-01  -2.5623376e-01
   2.7756378e-01  -2.3529167e-01
   2.7823912e-01  -2.1445308e-01
   2.7891446e-01  -1.9374358e-01
   2.7958979e-01  -1.7318844e-01
   2.8026513e-01  -1.5281263e-01
   2.8094047e-01  -1.3264078e-01
   2.8161581e-01  -1.1269708e-01
   2.8229115e-01  -9.3005321e-02
   2.8296648e-01  -7.3588831e-02
   2.8364182e-01  -5.4470426e-02
   2.8431716e-01  -3.5672398e-02
   2.8499250e-01  -1.7216473e-02
   2.8566783e-01   8.7621867e-04
   2.8634317e-01   1.8585171e-02
   2.8701851e-01   3.5890533e-02
   2.8769385e-01   5.2773138e-02
   2.8836918e-01   6.9214528e-02
   2.8904452e-01   8.5196981e-02
   2.8971986e-01   1.0070354e-01
   2.9039520e-01   1.1571802e-01
   2.9107054e-01   1.3022505e-01
   2.9174587e-01   1.4421010e-01
   2.9242121e-01   1.5765946e-01
   2.9309655e-01   1.7056030e-01
   2.9377189e-01   1.8290067e-01
   2.9444722e-01   1.9466951e-01
   2.9512256e-01   2.0585668e-01
   2.9579790e-01   2.1645297e-01
   2.9647324e-01   2.2645007e-01
   2.9714857e-01   2.3584064e-01
   2.9782391e-01   2.4461829e-01
   2.9849925e-01   2.5277758e-01
   2.9917459e-01   2.6031403e-01
   2.9984992e-01   2.6722412e-01
   3.0052526e-01   2.7350531e-01
   3.0120060e-01   2.7915601e-01
   3.0187594e-01   2.8417562e-01
   3.0255128e-01   2.8856446e-01
   3.0322661e-01   2.9232385e-01
   3.0390195e-01   2.9545604e-01
   3.0457729e-01   2.9796421e-01
   3.0525263e-01   2.9985250e-01
   3.0592796e-01   3.0112595e-01
   3.0660330e-01   3.0179054e-01
   3.0727864e-01   3.0185311e-01
   3.0795398e-01   3.0132141e-01
   3.0862931e-01   3.0020406e-01
   3.0930465e-01   2.9851050e-01
   3.0997999e-01   2.9625103e-01
   3.1065533e-01   2.9343674e-01
   3.1133067e-01   2.9007951e-01
   3.1200600e-01   2.8619200e-01
   3.1268134e-01   2.8178759e-01
   3.1335668e-01   2.7688040e-01
   3.1403202e-01   2.7148520e-01
   3.1470735e-01   2.6561748e-01
   3.1538269e-01   2.5929331e-01
   3.1605803e-01   2.5252940e-01
   3.1673337e-01   2.4534302e-01
   3.1740870e-01   2.3775199e-01
   3.1808404e-01   2.2977465e-01
   3.1875938e-01   2.2142979e-01
   3.1943472e-01   2.1273669e-01
   3.2011006e-01   2.0371501e-01
   3.2078539e-01   1.9438481e-01
   3.2146073e-01   1.8476649e-01
   3.2213607e-01   1.7488074e-01
   3.2281141e-01   1.6474855e-01
   3.2348674e-01   1.5439114e-01
   3.2416208e-01   1.4382992e-01
   3.2483742e-01   1.3308649e-01
   3.2551276e-01   1.2218255e-01
   3.2618809e-01   1.1113990e-01
   3.2686343e-01   9.9980415e-02
   3.2753877e-01   8.8725968e-02
   3.2821411e-01   7.7398419e-02
   3.2888944e-01   6.6019576e-02
   3.2956478e-01   5.4611157e-02
   3.3024012e-01   4.3194752e-02
   3.3091546e-01   3.1791790e-02
   3.3159080e-01   2.0423505e-02
   3.3226613e-01   9.1108980e-03
   3.3294147e-01  -2.1252946e-03
   3.3361681e-01  -1.3264635e-02
   3.3429215e-01  -2.4287019e-02
   3.3496748e-01  -3.5172703e-02
   3.3564282e-01  -4.5902342e-02
   3.3631816e-01  -5.6457016e-02
   3.3699350e-01  -6.6818259e-02
   3.3766883e-01  -7.6968093e-02
   3.3834417e-01  -8.6889051e-02
   3.3901951e-01  -9.6564207e-02
   3.3969485e-01  -1.0597720e-01
   3.4037019e-01  -1.1511226e-01
   3.4104552e-01  -1.2395423e-01
   3.4172086e-01  -1.3248859e-01
   3.4239620e-01  -1.4070149e-01
   3.4307154e-01  -1.4857974e-01
   3.4374687e-01  -1.5611087e-01
   3.4442221e-01  -1.6328310e-01
   3.4509755e-01  -1.7008541e-01
   3.4577289e-01  -1.7650751e-01
   3.4644822e-01  -1.8253988e-01
   3.4712356e-01  -1.8817376e-01
   3.4779890e-01  -1.9340119e-01
   3.4847424e-01  -1.9821500e-01
   3.4914957e-01  -2.0260882e-01
   3.4982491e-01  -2.0657711e-01
   3.5050025e-01  -2.1011510e-01
   3.5117559e-01  -2.1321889e-01
   3.5185093e-01  -2.1588537e-01
   3.5252626e-01  -2.1811226e-01
   3.5320160e-01  -2.1989810e-01
   3.5387694e-01  -2.2124226e-01
   3.5455228e-01  -2.2214493e-01
   3.5522761e-01  -2.2260709e-01
   3.5590295e-01  -2.2263055e-01
   3.5657829e-01  -2.2221791e-01
   3.5725363e-01  -2.2137256e-01
   3.5792896e-01  -2.2009867e-01
   3.5860430e-01  -2.1840119e-01
   3.5927964e-01  -2.1628582e-01
   3.5995498e-01  -2.1375899e-01
   3.6063032e-01  -2.1082787e-01
   3.6130565e-01  -2.0750035e-01
   3.6198099e-01  -2.0378499e-01
   3.6265633e-01  -1.9969103e-01
   3.6333167e-01  -1.9522838e-01
   3.6400700e-01  -1.9040758e-01
   3.6468234e-01  -1.8523975e-01
   3.6535768e-01  -1.7973664e-01
   3.6603302e-01  -1.7391054e-01
   3.6670835e-01  -1.6777429e-01
   3.6738369e-01  -1.6134122e-01
   3.6805903e-01  -1.5462519e-01
   3.6873437e-01  -1.4764047e-01
   3.6940970e-01  -1.4040179e-01
   3.7008504e-01  -1.3292428e-01
   3.7076038e-01  -1.2522344e-01
   3.7143572e-01  -1.1731512e-01
   3.7211106e-01  -1.0921546e-01
   3.7278639e-01  -1.0094090e-01
   3.7346173e-01  -9.2508127e-02
   3.7413707e-01  -8.3934053e-02
   3.7481241e-01  -7.5235766e-02
   3.7548774e-01  -6.6430514e-02
   3.7616308e-01  -5.7535668e-02
   3.7683842e-01  -4.8568687e-02
   3.7751376e-01  -3.9547089e-02
   3.7818909e-01  -3.0488417e-02
   3.7886443e-01  -2.1410208e-02
   3.7953977e-01  -1.2329959e-02
   3.8021511e-01  -3.2650952e-03
   3.8089045e-01   5.7670607e-03
   3.8156578e-01   1.4749320e-02
   3.8224112e-01   2.3664662e-02
   3.8291646e-01   3.2496258e-02
   3.8359180e-01   4.1227511e-02
   3.8426713e-01   4.9842077e-02
   3.8494247e-01   5.8323900e-02
   3.8561781e-01   6.6657237e-02
   3.8629315e-01   7.4826686e-02
   3.8696848e-01   8.2817218e-02
   3.8764382e-01   9.0614197e-02
   3.8831916e-01   9.8203409e-02
   3.8899450e-01   1.0557109e-01
   3.8966983e-01   1.1270394e-01
   3.9034517e-01   1.1958915e-01
   3.9102051e-01   1.2621444e-01
   3.9169585e-01   1.3256806e-01
   3.9237119e-01   1.3863880e-01
   3.9304652e-01   1.4441605e-01
   3.9372186e-01   1.4988978e-01
   3.9439720e-01   1.5505058e-01
   3.9507254e-01   1.5988964e-01
   3.9574787e-01   1.6439882e-01
   3.9642321e-01   1.6857060e-01
   3.9709855e-01   1.7239817e-01
   3.9777389e-01   1.7587534e-01
   3.9844922e-01   1.7899664e-01
   3.9912456e-01   1.8175729e-01
   3.9979990e-01   1.8415320e-01
   4.0047524e-01   1.8618098e-01
   4.0115058e-01   1.8783795e-01
   4.0182591e-01   1.8912216e-01
   4.0250125e-01   1.9003235e-01
   4.0317659e-01   1.9056799e-01
   4.0385193e-01   1.9072924e-01
   4.0452726e-01   1.9051699e-01
   4.0520260e-01   1.8993283e-01
   4.0587794e-01   1.8897904e-01
   4.0655328e-01   1.8765861e-01
   4.0722861e-01   1.8597522e-01
   4.0790395e-01   1.8393320e-01
   4.0857929e-01   1.8153757e-01
   4.0925463e-01   1.7879401e-01
   4.0992996e-01   1.7570884e-01
   4.1060530e-01   1.7228899e-01
   4.1128064e-01   1.6854204e-01
   4.1195598e-01   1.6447615e-01
   4.1263132e-01   1.6010006e-01
   4.1330665e-01   1.5542309e-01
   4.1398199e-01   1.5045510e-01
   4.1465733e-01   1.4520647e-01
   4.1533267e-01   1.3968809e-01
   4.1600800e-01   1.3391134e-01
   4.1668334e-01   1.2788805e-01
   4.1735868e-01   1.2163050e-01
   4.1803402e-01   1.1515139e-01
   4.1870935e-01   1.0846377e-01
   4.1938469e-01   1.0158111e-01
   4.2006003e-01   9.4517169e-02
   4.2073537e-01   8.7286047e-02
   4.2141071e-01   7.9902116e-02
   4.2208604e-01   7.2380005e-02
   4.2276138e-01   6.4734571e-02
   4.2343672e-01   5.6980872e-02
   4.2411206e-01   4.9134135e-02
   4.2478739e-01   4.1209731e-02
   4.2546273e-01   3.3223141e-02
   4.2613807e-01   2.5189930e-02
   4.2681341e-01   1.7125717e-02
   4.2748874e-01   9.0461441e-03
   4.2816408e-01   9.6684992e-04
   4.2883942e-01  -7.0965634e-03
   4.2951476e-01  -1.5128557e-02
   4.3019010e-01  -2.3113686e-02
   4.3086543e-01  -3.1036627e-02
   4.3154077e-01  -3.8882208e-02
   4.3221611e-01  -4.6635435e-02
   4.3289145e-01  -5.4281522e-02
   4.3356678e-01  -6.1805916e-02
   4.3424212e-01  -6.9194328e-02
   4.3491746e-01  -7.6432755e-02
   4.3559280e-01  -8.3507508e-02
   4.3626813e-01  -9.0405236e-02
   4.3694347e-01  -9.7112954e-02
   4.3761881e-01  -1.0361806e-01
   4.3829415e-01  -1.0990837e-01
   4.3896948e-01  -1.1597213e-01
   4.3964482e-01  -1.2179803e-01
   4.4032016e-01  -1.2737525e-01
   4.4099550e-01  -1.3269345e-01
   4.4167084e-01  -1.3774281e-01
   4.4234617e-01  -1.4251406e-01
   4.4302151e-01  -1.4699843e-01
   4.4369685e-01  -1.5118776e-01
   4.4437219e-01  -1.5507445e-01
   4.4504752e-01  -1.5865148e-01
   4.4572286e-01  -1.6191245e-01
   4.4639820e-01  -1.6485156e-01
   4.4707354e-01  -1.6746365e-01
   4.4774887e-01  -1.6974419e-01
   4.4842421e-01  -1.7168927e-01
   4.4909955e-01  -1.7329566e-01
   4.4977489e-01  -1.7456075e-01
   4.5045023e-01  -1.7548262e-01
   4.5112556e-01  -1.7605999e-01
   4.5180090e-01  -1.7629223e-01
   4.5247624e-01  -1.7617939e-01
   4.5315158e-01  -1.7572218e-01
   4.5382691e-01  -1.7492196e-01
   4.5450225e-01  -1.7378074e-01
   4.5517759e-01  -1.7230120e-01
   4.5585293e-01  -1.7048664e-01
   4.5652826e-01  -1.6834100e-01
   4.5720360e-01  -1.6586887e-01
   4.5787894e-01  -1.6307545e-01
   4.5855428e-01  -1.5996652e-01
   4.5922961e-01  -1.5654850e-01
   4.5990495e-01  -1.5282837e-01
   4.6058029e-01  -1.4881368e-01
   4.6125563e-01  -1.4451254e-01
   4.6193097e-01  -1.3993361e-01
   4.6260630e-01  -1.3508605e-01
   4.6328164e-01  -1.2997954e-01
   4.6395698e-01  -1.2462424e-01
   4.6463232e-01  -1.1903079e-01
   4.6530765e-01  -1.1321024e-01
   4.6598299e-01  -1.0717411e-01
   4.6665833e-01  -1.0093428e-01
   4.6733367e-01  -9.4503034e-02
   4.6800900e-01  -8.7893004e-02
   4.6868434e-01  -8.1117153e-02
   4.6935968e-01  -7.4188748e-02
   4.7003502e-01  -6.7121338e-02
   4.7071036e-01  -5.9928726e-02
   4.7138569e-01  -5.2624945e-02
   4.7206103e-01  -4.5224227e-02
   4.7273637e-01  -3.7740979e-02
   4.7341171e-01  -3.0189755e-02
   4.7408704e-01  -2.2585229e-02
   4.7476238e-01  -1.4942164e-02
   4.7543772e-01  -7.2753884e-03
   4.7611306e-01   4.0023696e-04
   4.7678839e-01   8.0698429e-03
   4.7746373e-01   1.5718582e-02
   4.7813907e-01   2.3331657e-02
   4.7881441e-01   3.0894349e-02
   4.7948974e-01   3.8392042e-02
   4.8016508e-01   4.5810257e-02
   4.8084042e-01   5.3134673e-02
   4.8151576e-01   6.0351159e-02
   4.8219110e-01   6.7445795e-02
   4.8286643e-01   7.4404906e-02
   4.8354177e-01   8.1215082e-02
   4.8421711e-01   8.7863204e-02
   4.8489245e-01   9.4336470e-02
   4.8556778e-01   1.0062242e-01
   4.8624312e-01   1.0670896e-01
   4.8691846e-01   1.1258438e-01
   4.8759380e-01   1.1823738e-01
   4.8826913e-01   1.2365709e-01
   4.8894447e-01   1.2883309e-01
   4.8961981e-01   1.3375544e-01
   4.9029515e-01   1.3841468e-01
   4.9097049e-01   1.4280186e-01
   4.9164582e-01   1.4690855e-01
   4.9232116e-01   1.5072687e-01
   4.9299650e-01   1.5424949e-01
   4.9367184e-01   1.5746965e-01
   4.9434717e-01   1.6038115e-01
   4.9502251e-01   1.6297843e-01
   4.9569785e-01   1.6525649e-01
   4.9637319e-01   1.6721096e-01
   4.9704852e-01   1.6883809e-01
   4.9772386e-01   1.7013476e-01
   4.9839920e-01   1.7109849e-01
   4.9907454e-01   1.7172742e-01
   4.9974987e-01   1.7202034e-01
   5.0042521e-01   1.7197670e-01
   5.0110055e-01   1.7159659e-01
   5.0177589e-01   1.7088072e-01
   5.0245123e-01   1.6983047e-01
   5.0312656e-01   1.6844786e-01
   5.0380190e-01   1.6673553e-01
   5.0447724e-01   1.6469679e-01
   5.0515258e-01   1.6233552e-01
   5.0582791e-01   1.5965628e-01
   5.0650325e-01   1.5666419e-01
   5.0717859e-01   1.5336500e-01
   5.0785393e-01   1.4976505e-01
   5.0852926e-01   1.4587124e-01
   5.0920460e-01   1.4169104e-01
   5.0987994e-01   1.3723250e-01
   5.1055528e-01   1.3250417e-01
   5.1123062e-01   1.2751513e-01
   5.1190595e-01   1.2227496e-01
   5.1258129e-01   1.1679375e-01
   5.1325663e-01   1.1108203e-01
   5.1393197e-01   1.0515077e-01
   5.1460730e-01   9.9011397e-02
   5.1528264e-01   9.2675706e-02
   5.1595798e-01   8.6155896e-02
   5.1663332e-01   7.9464518e-02
   5.1730865e-01   7.2614458e-02
   5.1798399e-01   6.5618912e-02
   5.1865933e-01   5.8491361e-02
   5.1933467e-01   5.1245548e-02
   5.2001001e-01   4.3895449e-02
   5.2068534e-01   3.6455246e-02
   5.2136068e-01   2.8939305e-02
   5.2203602e-01   2.1362143e-02
   5.2271136e-01   1.3738405e-02
   5.2338669e-01   6.0828324e-03
   5.2406203e-01  -1.5897611e-03
   5.2473737e-01  -9.2645202e-03
   5.2541271e-01  -1.6926575e-02
   5.2608804e-01  -2.4561070e-02
   5.2676338e-01  -3.2153191e-02
   5.2743872e-01  -3.9688196e-02
   5.2811406e-01  -4.7151439e-02
   5.2878939e-01  -5.4528403e-02
   5.2946473e-01  -6.1804721e-02
   5.3014007e-01  -6.8966212e-02
   5.3081541e-01  -7.5998899e-02
   5.3149075e-01  -8.2889044e-02
   5.3216608e-01  -8.9623166e-02
   5.3284142e-01  -9.6188076e-02
   5.3351676e-01  -1.0257089e-01
   5.3419210e-01  -1.0875908e-01
   5.3486743e-01  -1.1474044e-01
   5.3554277e-01  -1.2050320e-01
   5.3621811e-01  -1.2603596e-01
   5.3689345e-01  -1.3132776e-01
   5.3756878e-01  -1.3636809e-01
   5.3824412e-01  -1.4114691e-01
   5.3891946e-01  -1.4565468e-01
   5.3959480e-01  -1.4988236e-01
   5.4027014e-01  -1.5382144e-01
   5.4094547e-01  -1.5746395e-01
   5.4162081e-01  -1.6080249e-01
   5.4229615e-01  -1.6383021e-01
   5.4297149e-01  -1.6654087e-01
   5.4364682e-01  -1.6892882e-01
   5.4432216e-01  -1.7098904e-01
   5.4499750e-01  -1.7271710e-01
   5.4567284e-01  -1.7410922e-01
   5.4634817e-01  -1.7516226e-01
   5.4702351e-01  -1.7587372e-01
   5.4769885e-01  -1.7624175e-01
   5.4837419e-01  -1.7626516e-01
   5.4904952e-01  -1.7594342e-01
   5.4972486e-01  -1.7527666e-01
   5.5040020e-01  -1.7426566e-01
   5.5107554e-01  -1.7291186e-01
   5.5175088e-01  -1.7121739e-01
   5.5242621e-01  -1.6918500e-01
   5.5310155e-01  -1.6681811e-01
   5.5377689e-01  -1.6412077e-01
   5.5445223e-01  -1.6109770e-01
   5.5512756e-01  -1.5775420e-01
   5.5580290e-01  -1.5409625e-01
   5.5647824e-01  -1.5013041e-01
   5.5715358e-01  -1.4586383e-01
   5.5782891e-01  -1.4130427e-01
   5.5850425e-01  -1.3646006e-01
   5.5917959e-01  -1.3134008e-01
   5.5985493e-01  -1.2595376e-01
   5.6053027e-01  -1.2031106e-01
   5.6120560e-01  -1.1442244e-01
   5.6188094e-01  -1.0829884e-01
   5.6255628e-01  -1.0195169e-01
   5.6323162e-01  -9.5392871e-02
   5.6390695e-01  -8.8634665e-02
   5.6458229e-01  -8.1689779e-02
   5.6525763e-01  -7.4571296e-02
   5.6593297e-01  -6.7292657e-02
   5.6660830e-01  -5.9867633e-02
   5.6728364e-01  -5.2310306e-02
   5.6795898e-01  -4.4635035e-02
   5.6863432e-01  -3.6856436e-02
   5.6930965e-01  -2.8989351e-02
   5.6998499e-01  -2.1048824e-02
   5.7066033e-01  -1.3050068e-02
   5.7133567e-01  -5.0084409e-03
   5.7201101e-01   3.0605848e-03
   5.7268634e-01   1.1141451e-02
   5.7336168e-01   1.9218544e-02
   5.7403702e-01   2.7276221e-02
   5.7471236e-01   3.5298843e-02
   5.7538769e-01   4.3270803e-02
   5.7606303e-01   5.1176554e-02
   5.7673837e-01   5.9000640e-02
   5.7741371e-01   6.6727726e-02
   5.7808904e-01   7.4342626e-02
   5.7876438e-01   8.1830331e-02
   5.7943972e-01   8.9176040e-02
   5.8011506e-01   9.6365187e-02
   5.8079040e-01   1.0338347e-01
   5.8146573e-01   1.1021688e-01
   5.8214107e-01   1.1685171e-01
   5.8281641e-01   1.2327463e-01
   5.8349175e-01   1.2947264e-01
   5.8416708e-01   1.3543317e-01
   5.8484242e-01   1.4114405e-01
   5.8551776e-01   1.4659357e-01
   5.8619310e-01   1.5177047e-01
   5.8686843e-01   1.5666399e-01
   5.8754377e-01   1.6126388e-01
   5.8821911e-01   1.6556042e-01
   5.8889445e-01   1.6954444e-01
   5.8956978e-01   1.7320734e-01
   5.9024512e-01   1.7654113e-01
   5.9092046e-01   1.7953838e-01
   5.9159580e-01   1.8219231e-01
   5.9227114e-01   1.8449678e-01
   5.9294647e-01   1.8644628e-01
   5.9362181e-01   1.8803596e-01
   5.9429715e-01   1.8926166e-01
   5.9497249e-01   1.9011987e-01
   5.9564782e-01   1.9060780e-01
   5.9632316e-01   1.9072334e-01
   5.9699850e-01   1.9046509e-01
   5.9767384e-01   1.8983233e-01
   5.9834917e-01   1.8882509e-01
   5.9902451e-01   1.8744409e-01
   5.9969985e-01   1.8569076e-01
   6.0037519e-01   1.8356726e-01
   6.0105053e-01   1.8107644e-01
   6.0172586e-01   1.7822187e-01
   6.0240120e-01   1.7500781e-01
   6.0307654e-01   1.7143924e-01
   6.0375188e-01   1.6752182e-01
   6.0442721e-01   1.6326188e-01
   6.0510255e-01   1.5866643e-01
   6.0577789e-01   1.5374315e-01
   6.0645323e-01   1.4850035e-01
   6.0712856e-01   1.4294700e-01
   6.0780390e-01   1.3709267e-01
   6.0847924e-01   1.3094754e-01
   6.0915458e-01   1.2452239e-01
   6.0982991e-01   1.1782857e-01
   6.1050525e-01   1.1087795e-01
   6.1118059e-01   1.0368297e-01
   6.1185593e-01   9.6256561e-02
   6.1253127e-01   8.8612143e-02
   6.1320660e-01   8.0763601e-02
   6.1388194e-01   7.2725262e-02
   6.1455728e-01   6.4511864e-02
   6.1523262e-01   5.6138538e-02
   6.1590795e-01   4.7620776e-02
   6.1658329e-01   3.8974403e-02
   6.1725863e-01   3.0215555e-02
   6.1793397e-01   2.1360644e-02
   6.1860930e-01   1.2426329e-02
   6.1928464e-01   3.4294916e-03
   6.1995998e-01  -5.6128005e-03
   6.2063532e-01  -1.4683321e-02
   6.2131066e-01  -2.3764718e-02
   6.2198599e-01  -3.2839544e-02
   6.2266133e-01  -4.1890289e-02
   6.2333667e-01  -5.0899411e-02
   6.2401201e-01  -5.9849371e-02
   6.2468734e-01  -6.8722662e-02
   6.2536268e-01  -7.7501846e-02
   6.2603802e-01  -8.6169580e-02
   6.2671336e-01  -9.4708654e-02
   6.2738869e-01  -1.0310202e-01
   6.2806403e-01  -1.1133283e-01
   6.2873937e-01  -1.1938445e-01
   6.2941471e-01  -1.2724053e-01
   6.3009005e-01  -1.3488497e-01
   6.3076538e-01  -1.4230203e-01
   6.3144072e-01  -1.4947631e-01
   6.3211606e-01  -1.5639276e-01
   6.3279140e-01  -1.6303679e-01
   6.3346673e-01  -1.6939422e-01
   6.3414207e-01  -1.7545132e-01
   6.3481741e-01  -1.8119489e-01
   6.3549275e-01  -1.8661224e-01
   6.3616808e-01  -1.9169120e-01
   6.3684342e-01  -1.9642019e-01
   6.3751876e-01  -2.0078824e-01
   6.3819410e-01  -2.0478497e-01
   6.3886943e-01  -2.0840064e-01
   6.3954477e-01  -2.1162619e-01
   6.4022011e-01  -2.1445322e-01
   6.4089545e-01  -2.1687403e-01
   6.4157079e-01  -2.1888165e-01
   6.4224612e-01  -2.2046982e-01
   6.4292146e-01  -2.2163305e-01
   6.4359680e-01  -2.2236659e-01
   6.4427214e-01  -2.2266646e-01
   6.4494747e-01  -2.2252948e-01
   6.4562281e-01  -2.2195325e-01
   6.4629815e-01  -2.2093619e-01
   6.4697349e-01  -2.1947750e-01
   6.4764882e-01  -2.1757722e-01
   6.4832416e-01  -2.1523619e-01
   6.4899950e-01  -2.1245609e-01
   6.4967484e-01  -2.0923939e-01
   6.5035018e-01  -2.0558943e-01
   6.5102551e-01  -2.0151034e-01
   6.5170085e-01  -1.9700706e-01
   6.5237619e-01  -1.9208537e-01
   6.5305153e-01  -1.8675184e-01
   6.5372686e-01  -1.8101385e-01
   6.5440220e-01  -1.7487958e-01
   6.5507754e-01  -1.6835796e-01
   6.5575288e-01  -1.6145872e-01
   6.5642821e-01  -1.5419236e-01
   6.5710355e-01  -1.4657007e-01
   6.5777889e-01  -1.3860383e-01
   6.5845423e-01  -1.3030630e-01
   6.5912956e-01  -1.2169083e-01
   6.5980490e-01  -1.1277145e-01
   6.6048024e-01  -1.0356286e-01
   6.6115558e-01  -9.4080357e-02
   6.6183092e-01  -8.4339881e-02
   6.6250625e-01  -7.4357937e-02
   6.6318159e-01  -6.4151595e-02
   6.6385693e-01  -5.3738457e-02
   6.6453227e-01  -4.3136630e-02
   6.6520760e-01  -3.2364700e-02
   6.6588294e-01  -2.1441701e-02
   6.6655828e-01  -1.0387084e-02
   6.6723362e-01   7.7931068e-04
   6.6790895e-01   1.2037290e-02
   6.6858429e-01   2.3366334e-02
   6.6925963e-01   3.4745636e-02
   6.6993497e-01   4.6154130e-02
   6.7061031e-01   5.7570530e-02
   6.7128564e-01   6.8973360e-02
   6.7196098e-01   8.0340994e-02
   6.7263632e-01   9.1651687e-02
   6.7331166e-01   1.0288362e-01
   6.7398699e-01   1.1401491e-01
   6.7466233e-01   1.2502369e-01
   6.7533767e-01   1.3588811e-01
   6.7601301e-01   1.4658639e-01
   6.7668834e-01   1.5709683e-01
   6.7736368e-01   1.6739790e-01
   6.7803902e-01   1.7746822e-01
   6.7871436e-01   1.8728664e-01
   6.7938969e-01   1.9683225e-01
   6.8006503e-01   2.0608441e-01
   6.8074037e-01   2.1502281e-01
   6.8141571e-01   2.2362750e-01
   6.8209105e-01   2.3187890e-01
   6.8276638e-01   2.3975788e-01
   6.8344172e-01   2.4724574e-01
   6.8411706e-01   2.5432428e-01
   6.8479240e-01   2.6097582e-01
   6.8546773e-01   2.6718323e-01
   6.8614307e-01   2.7292997e-01
   6.8681841e-01   2.7820010e-01
   6.8749375e-01   2.8297834e-01
   6.8816908e-01   2.8725006e-01
   6.8884442e-01   2.9100135e-01
   6.8951976e-01   2.9421900e-01
   6.9019510e-01   2.9689056e-01
   6.9087044e-01   2.9900434e-01
   6.9154577e-01   3.0054947e-01
   6.9222111e-01   3.0151586e-01
   6.9289645e-01   3.0189428e-01
   6.9357179e-01   3.0167633e-01
   6.9424712e-01   3.0085452e-01
   6.9492246e-01   2.9942220e-01
   6.9559780e-01   2.9737365e-01
   6.9627314e-01   2.9470405e-01
   6.9694847e-01   2.9140953e-01
   6.9762381e-01   2.8748713e-01
   6.9829915e-01   2.8293484e-01
   6.9897449e-01   2.7775161e-01
   6.9964982e-01   2.7193734e-01
   7.0032516e-01   2.6549292e-01
   7.0100050e-01   2.5842015e-01
   7.0167584e-01   2.5072185e-01
   7.0235118e-01   2.4240178e-01
   7.0302651e-01   2.3346466e-01
   7.0370185e-01   2.2391619e-01
   7.0437719e-01   2.1376300e-01
   7.0505253e-01   2.0301269e-01
   7.0572786e-01   1.9167379e-01
   7.0640320e-01   1.7975576e-01
   7.0707854e-01   1.6726899e-01
   7.0775388e-01   1.5422475e-01
   7.0842921e-01   1.4063524e-01
   7.0910455e-01   1.2651352e-01
   7.0977989e-01   1.1187349e-01
   7.1045523e-01   9.6729930e-02
   7.1113057e-01   8.1098409e-02
   7.1180590e-01   6.4995312e-02
   7.1248124e-01   4.8437802e-02
   7.1315658e-01   3.1443792e-02
   7.1383192e-01   1.4031926e-02
   7.1450725e-01  -3.7784470e-03
   7.1518259e-01  -2.1967305e-02
   7.1585793e-01  -4.0513977e-02
   7.1653327e-01  -5.9397175e-02
   7.1720860e-01  -7.8595024e-02
   7.1788394e-01  -9.8085091e-02
   7.1855928e-01  -1.1784442e-01
   7.1923462e-01  -1.3784958e-01
   7.1990995e-01  -1.5807665e-01
   7.2058529e-01  -1.7850133e-01
   7.2126063e-01  -1.9909890e-01
   7.2193597e-01  -2.1984431e-01
   7.2261131e-01  -2.4071220e-01
   7.2328664e-01  -2.6167692e-01
   7.2396198e-01  -2.8271261e-01
   7.2463732e-01  -3.0379317e-01
   7.2531266e-01  -3.2489239e-01
   7.2598799e-01  -3.4598390e-01
   7.2666333e-01  -3.6704128e-01
   7.2733867e-01  -3.8803804e-01
   7.2801401e-01  -4.0894770e-01
   7.2868934e-01  -4.2974383e-01
   7.2936468e-01  -4.5040005e-01
   7.3004002e-01  -4.7089013e-01
   7.3071536e-01  -4.9118796e-01
   7.3139070e-01  -5.1126764e-01
   7.3206603e-01  -5.3110352e-01
   7.3274137e-01  -5.5067020e-01
   7.3341671e-01  -5.6994259e-01
   7.3409205e-01  -5.8889596e-01
   7.3476738e-01  -6.0750595e-01
   7.3544272e-01  -6.2574865e-01
   7.3611806e-01  -6.4360056e-01
   7.3679340e-01  -6.6103872e-01
   7.3746873e-01  -6.7804066e-01
   7.3814407e-01  -6.9458448e-01
   7.3881941e-01  -7.1064890e-01
   7.3949475e-01  -7.2621323e-01
   7.4017009e-01  -7.4125743e-01
   7.4084542e-01  -7.5576219e-01
   7.4152076e-01  -7.6970887e-01
   7.4219610e-01  -7.8307959e-01
   7.4287144e-01  -7.9585723e-01
   7.4354677e-01  -8.0802548e-01
   7.4422211e-01  -8.1956882e-01
   7.4489745e-01  -8.3047260e-01
   7.4557279e-01  -8.4072301e-01
   7.4624812e-01  -8.5030713e-01
   7.4692346e-01  -8.5921294e-01
   7.4759880e-01  -8.6742933e-01
   7.4827414e-01  -8.7494614e-01
   7.4894947e-01  -8.8175414e-01
   7.4962481e-01  -8.8784508e-01
   7.5030015e-01  -8.9321166e-01
   7.5097549e-01  -8.9784758e-01
   7.5165083e-01  -9.0174753e-01
   7.5232616e-01  -9.0490718e-01
   7.5300150e-01  -9.0732323e-01
   7.5367684e-01  -9.0899336e-01
   7.5435218e-01  -9.0991628e-01
   7.5502751e-01  -9.1009170e-01
   7.5570285e-01  -9.0952034e-01
   7.5637819e-01  -9.0820392e-01
   7.5705353e-01  -9.0614518e-01
   7.5772886e-01  -9.0334784e-01
   7.5840420e-01  -8.9981661e-01
   7.5907954e-01  -8.9555718e-01
   7.5975488e-01  -8.9057624e-01
   7.6043022e-01  -8.8488139e-01
   7.6110555e-01  -8.7848121e-01
   7.6178089e-01  -8.7138520e-01
   7.6245623e-01  -8.6360378e-01
   7.6313157e-01  -8.5514826e-01
   7.6380690e-01  -8.4603083e-01
   7.6448224e-01  -8.3626454e-01
   7.6515758e-01  -8.2586329e-01
   7.6583292e-01  -8.1484177e-01
   7.6650825e-01  -8.0321549e-01
   7.6718359e-01  -7.9100069e-01
   7.6785893e-01  -7.7821439e-01
   7.6853427e-01  -7.6487428e-01
   7.6920960e-01  -7.5099877e-01
   7.6988494e-01  -7.3660689e-01
   7.7056028e-01  -7.2171834e-01
   7.7123562e-01  -7.0635336e-01
   7.7191096e-01  -6.9053278e-01
   7.7258629e-01  -6.7427796e-01
   7.7326163e-01  -6.5761074e-01
   7.7393697e-01  -6.4055342e-01
   7.7461231e-01  -6.2312874e-01
   7.7528764e-01  -6.0535981e-01
   7.7596298e-01  -5.8727011e-01
   7.7663832e-01  -5.6888341e-01
   7.7731366e-01  -5.5022378e-01
   7.7798899e-01  -5.3131553e-01
   7.7866433e-01  -5.1218317e-01
   7.7933967e-01  -4.9285138e-01
   7.8001501e-01  -4.7334495e-01
   7.8069035e-01  -4.5368878e-01
   7.8136568e-01  -4.3390782e-01
   7.8204102e-01  -4.1402702e-01
   7.8271636e-01  -3.9407133e-01
   7.8339170e-01  -3.7406560e-01
   7.8406703e-01  -3.5403462e-01
   7.8474237e-01  -3.3400302e-01
   7.8541771e-01  -3.1399525e-01
   7.8609305e-01  -2.9403557e-01
   7.8676838e-01  -2.7414797e-01
   7.8744372e-01  -2.5435617e-01
   7.8811906e-01  -2.3468357e-01
   7.8879440e-01  -2.1515322e-01
   7.8946973e-01  -1.9578777e-01
   7.9014507e-01  -1.7660946e-01
   7.9082041e-01  -1.5764008e-01
   7.9149575e-01  -1.3890092e-01
   7.9217109e-01  -1.2041276e-01
   7.9284642e-01  -1.0219586e-01
   7.9352176e-01  -8.4269870e-02
   7.9419710e-01  -6.6653858e-02
   7.9487244e-01  -4.9366256e-02
   7.9554777e-01  -3.2424847e-02
   7.9622311e-01  -1.5846732e-02
   7.9689845e-01   3.5169198e-04
   7.9757379e-01   1.6154750e-02
   7.9824912e-01   3.1547513e-02
   7.9892446e-01   4.6515820e-02
   7.9959980e-01   6.1046292e-02
   8.0027514e-01   7.5126351e-02
   8.0095048e-01   8.8744236e-02
   8.0162581e-01   1.0188902e-01
   8.0230115e-01   1.1455061e-01
   8.0297649e-01   1.2671979e-01
   8.0365183e-01   1.3838819e-01
   8.0432716e-01   1.4954833e-01
   8.0500250e-01   1.6019359e-01
   8.0567784e-01   1.7031827e-01
   8.0635318e-01   1.7991754e-01
   8.0702851e-01   1.8898747e-01
   8.0770385e-01   1.9752504e-01
   8.0837919e-01   2.0552810e-01
   8.0905453e-01   2.1299544e-01
   8.0972986e-01   2.1992670e-01
   8.1040520e-01   2.2632243e-01
   8.1108054e-01   2.3218407e-01
   8.1175588e-01   2.3751393e-01
   8.1243122e-01   2.4231518e-01
   8.1310655e-01   2.4659186e-01
   8.1378189e-01   2.5034885e-01
   8.1445723e-01   2.5359188e-01
   8.1513257e-01   2.5632749e-01
   8.1580790e-01   2.5856302e-01
   8.1648324e-01   2.6030662e-01
   8.1715858e-01   2.6156720e-01
   8.1783392e-01   2.6235442e-01
   8.1850925e-01   2.6267870e-01
   8.1918459e-01   2.6255113e-01
   8.1985993e-01   2.6198354e-01
   8.2053527e-01   2.6098840e-01
   8.2121061e-01   2.5957883e-01
   8.2188594e-01   2.5776857e-01
   8.2256128e-01   2.5557196e-01
   8.2323662e-01   2.5300390e-01
   8.2391196e-01   2.5007985e-01
   8.2458729e-01   2.4681574e-01
   8.2526263e-01   2.4322803e-01
   8.2593797e-01   2.3933361e-01
   8.2661331e-01   2.3514979e-01
   8.2728864e-01   2.3069428e-01
   8.2796398e-01   2.2598514e-01
   8.2863932e-01   2.2104078e-01
   8.2931466e-01   2.1587990e-01
   8.2998999e-01   2.1052144e-01
   8.3066533e-01   2.0498461e-01
   8.3134067e-01   1.9928879e-01
   8.3201601e-01   1.9345354e-01
   8.3269135e-01   1.8749854e-01
   8.3336668e-01   1.8144359e-01
   8.3404202e-01   1.7530854e-01
   8.3471736e-01   1.6911326e-01
   8.3539270e-01   1.6287764e-01
   8.3606803e-01   1.5662154e-01
   8.3674337e-01   1.5036472e-01
   8.3741871e-01   1.4412686e-01
   8.3809405e-01   1.3792752e-01
   8.3876938e-01   1.3178608e-01
   8.3944472e-01   1.2572172e-01
   8.4012006e-01   1.1975339e-01
   8.4079540e-01   1.1389980e-01
   8.4147074e-01   1.0817937e-01
   8.4214607e-01   1.0261017e-01
   8.4282141e-01   9.7209961e-02
   8.4349675e-01   9.1996110e-02
   8.4417209e-01   8.6985586e-02
   8.4484742e-01   8.2194926e-02
   8.4552276e-01   7.7640216e-02
   8.4619810e-01   7.3337058e-02
   8.4687344e-01   6.9300553e-02
   8.4754877e-01   6.5545273e-02
   8.4822411e-01   6.2085239e-02
   8.4889945e-01   5.8933905e-02
   8.4957479e-01   5.6104131e-02
   8.5025013e-01   5.3608166e-02
   8.5092546e-01   5.1457635e-02
   8.5160080e-01   4.9663513e-02
   8.5227614e-01   4.8236117e-02
   8.5295148e-01   4.7185087e-02
   8.5362681e-01   4.6519375e-02
   8.5430215e-01   4.6247229e-02
   8.5497749e-01   4.6376187e-02
   8.5565283e-01   4.6913063e-02
   8.5632816e-01   4.7863939e-02
   8.5700350e-01   4.9234159e-02
   8.5767884e-01   5.1028323e-02
   8.5835418e-01   5.3250278e-02
   8.5902951e-01   5.5903118e-02
   8.5970485e-01   5.8989183e-02
   8.6038019e-01   6.2510053e-02
   8.6105553e-01   6.6466549e-02
   8.6173087e-01   7.0858738e-02
   8.6240620e-01   7.5685931e-02
   8.6308154e-01   8.0946688e-02
   8.6375688e-01   8.6638825e-02
   8.6443222e-01   9.2759415e-02
   8.6510755e-01   9.9304801e-02
   8.6578289e-01   1.0627060e-01
   8.6645823e-01   1.1365171e-01
   8.6713357e-01   1.2144234e-01
   8.6780890e-01   1.2963598e-01
   8.6848424e-01   1.3822546e-01
   8.6915958e-01   1.4720294e-01
   8.6983492e-01   1.5655991e-01
   8.7051026e-01   1.6628726e-01
   8.7118559e-01   1.7637521e-01
   8.7186093e-01   1.8681343e-01
   8.7253627e-01   1.9759098e-01
   8.7321161e-01   2.0869634e-01
   8.7388694e-01   2.2011747e-01
   8.7456228e-01   2.3184180e-01
   8.7523762e-01   2.4385625e-01
   8.7591296e-01   2.5614726e-01
   8.7658829e-01   2.6870083e-01
   8.7726363e-01   2.8150250e-01
   8.7793897e-01   2.9453742e-01
   8.7861431e-01   3.0779034e-01
   8.7928964e-01   3.2124566e-01
   8.7996498e-01   3.3488743e-01
   8.8064032e-01   3.4869941e-01
   8.8131566e-01   3.6266507e-01
   8.8199100e-01   3.7676761e-01
   8.8266633e-01   3.9099001e-01
   8.8334167e-01   4.0531506e-01
   8.8401701e-01   4.1972534e-01
   8.8469235e-01   4.3420331e-01
   8.8536768e-01   4.4873130e-01
   8.8604302e-01   4.6329155e-01
   8.8671836e-01   4.7786620e-01
   8.8739370e-01   4.9243740e-01
   8.8806903e-01   5.0698726e-01
   8.8874437e-01   5.2149790e-01
   8.8941971e-01   5.3595148e-01
   8.9009505e-01   5.5033024e-01
   8.9077039e-01   5.6461650e-01
   8.9144572e-01   5.7879272e-01
   8.9212106e-01   5.9284147e-01
   8.9279640e-01   6.0674551e-01
   8.9347174e-01   6.2048780e-01
   8.9414707e-01   6.3405150e-01
   8.9482241e-01   6.4742003e-01
   8.9549775e-01   6.6057707e-01
   8.9617309e-01   6.7350657e-01
   8.9684842e-01   6.8619280e-01
   8.9752376e-01   6.9862039e-01
   8.9819910e-01   7.1077426e-01
   8.9887444e-01   7.2263976e-01
   8.9954977e-01   7.3420260e-01
   9.0022511e-01   7.4544890e-01
   9.0090045e-01   7.5636521e-01
   9.0157579e-01   7.6693852e-01
   9.0225113e-01   7.7715629e-01
   9.0292646e-01   7.8700645e-01
   9.0360180e-01   7.9647739e-01
   9.0427714e-01   8.0555805e-01
   9.0495248e-01   8.1423786e-01
   9.0562781e-01   8.2250675e-01
   9.0630315e-01   8.3035524e-01
   9.0697849e-01   8.3777436e-01
   9.0765383e-01   8.4475569e-01
   9.0832916e-01   8.5129140e-01
   9.0900450e-01   8.5737422e-01
   9.0967984e-01   8.6299743e-01
   9.1035518e-01   8.6815494e-01
   9.1103052e-01   8.7284120e-01
   9.1170585e-01   8.7705126e-01
   9.1238119e-01   8.8078078e-01
   9.1305653e-01   8.8402599e-01
   9.1373187e-01   8.8678373e-01
   9.1440720e-01   8.8905140e-01
   9.1508254e-01   8.9082703e-01
   9.1575788e-01   8.9210921e-01
   9.1643322e-01   8.9289712e-01
   9.1710855e-01   8.9319053e-01
   9.1778389e-01   8.9298977e-01
   9.1845923e-01   8.9229575e-01
   9.1913457e-01   8.9110995e-01
   9.1980990e-01   8.8943438e-01
   9.2048524e-01   8.8727162e-01
   9.2116058e-01   8.8462478e-01
   9.2183592e-01   8.8149751e-01
   9.2251126e-01   8.7789396e-01
   9.2318659e-01   8.7381880e-01
   9.2386193e-01   8.6927719e-01
   9.2453727e-01   8.6427478e-01
   9.2521261e-01   8.5881768e-01
   9.2588794e-01   8.5291247e-01
   9.2656328e-01   8.4656616e-01
   9.2723862e-01   8.3978621e-01
   9.2791396e-01   8.3258047e-01
   9.2858929e-01   8.2495720e-01
   9.2926463e-01   8.1692505e-01
   9.2993997e-01   8.0849302e-01
   9.3061531e-01   7.9967047e-01
   9.3129065e-01   7.9046711e-01
   9.3196598e-01   7.8089292e-01
   9.3264132e-01   7.7095824e-01
   9.3331666e-01   7.6067363e-01
   9.3399200e-01   7.5004997e-01
   9.3466733e-01   7.3909836e-01
   9.3534267e-01   7.2783012e-01
   9.3601801e-01   7.1625679e-01
   9.3669335e-01   7.0439012e-01
   9.3736868e-01   6.9224200e-01
   9.3804402e-01   6.7982450e-01
   9.3871936e-01   6.6714983e-01
   9.3939470e-01   6.5423032e-01
   9.4007004e-01   6.4107838e-01
   9.4074537e-01   6.2770654e-01
   9.4142071e-01   6.1412738e-01
   9.4209605e-01   6.0035354e-01
   9.4277139e-01   5.8639768e-01
   9.4344672e-01   5.7227249e-01
   9.4412206e-01   5.5799066e-01
   9.4479740e-01   5.4356487e-01
   9.4547274e-01   5.2900776e-01
   9.4614807e-01   5.1433192e-01
   9.4682341e-01   4.9954991e-01
   9.4749875e-01   4.8467418e-01
   9.4817409e-01   4.6971712e-01
   9.4884942e-01   4.5469098e-01
   9.4952476e-01   4.3960795e-01
   9.5020010e-01   4.2448004e-01
   9.5087544e-01   4.0931914e-01
   9.5155078e-01   3.9413700e-01
   9.5222611e-01   3.7894520e-01
   9.5290145e-01   3.6375513e-01
   9.5357679e-01   3.4857801e-01
   9.5425213e-01   3.3342488e-01
   9.5492746e-01   3.1830656e-01
   9.5560280e-01   3.0323367e-01
   9.5627814e-01   2.8821659e-01
   9.5695348e-01   2.7326552e-01
   9.5762881e-01   2.5839039e-01
   9.5830415e-01   2.4360090e-01
   9.5897949e-01   2.2890653e-01
   9.5965483e-01   2.1431648e-01
   9.6033017e-01   1.9983972e-01
   9.6100550e-01   1.8548496e-01
   9.6168084e-01   1.7126066e-01
   9.6235618e-01   1.5717501e-01
   9.6303152e-01   1.4323593e-01
   9.6370685e-01   1.2945109e-01
   9.6438219e-01   1.1582790e-01
   9.6505753e-01   1.0237348e-01
   9.6573287e-01   8.9094727e-02
   9.6640820e-01   7.5998235e-02
   9.6708354e-01   6.3090355e-02
   9.6775888e-01   5.0377176e-02
   9.6843422e-01   3.7864526e-02
   9.6910955e-01   2.5557981e-02
   9.6978489e-01   1.3462861e-02
   9.7046023e-01   1.5842403e-03
   9.7113557e-01  -1.0073053e-02
   9.7181091e-01  -2.1504431e-02
   9.7248624e-01  -3.2705541e-02
   9.7316158e-01  -4.3672263e-02
   9.7383692e-01  -5.4400699e-02
   9.7451226e-01  -6.4887175e-02
   9.7518759e-01  -7.5128228e-02
   9.7586293e-01  -8.5120603e-02
   9.7653827e-01  -9.4861249e-02
   9.7721361e-01  -1.0434731e-01
   9.7788894e-01  -1.1357611e-01
   9.7856428e-01  -1.2254517e-01
   9.7923962e-01  -1.3125217e-01
   9.7991496e-01  -1.3969497e-01
   9.8059030e-01  -1.4787158e-01
   9.8126563e-01  -1.5578017e-01
   9.8194097e-01  -1.6341905e-01
   9.8261631e-01  -1.7078668e-01
   9.8329165e-01  -1.7788163e-01
   9.8396698e-01  -1.8470262e-01
   9.8464232e-01  -1.9124847e-01
   9.8531766e-01  -1.9751812e-01
   9.8599300e-01  -2.0351059e-01
   9.8666833e-01  -2.0922503e-01
   9.8734367e-01  -2.1466066e-01
   9.8801901e-01  -2.1981678e-01
   9.8869435e-01  -2.2469277e-01
   9.8936968e-01  -2.2928809e-01
   9.9004502e-01  -2.3360227e-01
   9.9072036e-01  -2.3763486e-01
   9.9139570e-01  -2.4138551e-01
   9.9207104e-01  -2.4485390e-01
   9.9274637e-01  -2.4803974e-01
   9.9342171e-01  -2.5094280e-01
   9.9409705e-01  -2.5356288e-01
   9.9477239e-01  -2.5589981e-01
   9.9544772e-01  -2.5795344e-01
   9.9612306e-01  -2.5972365e-01
   9.9679840e-01  -2.6121035e-01
   9.9747374e-01  -2.6241347e-01
   9.9814907e-01  -2.6333293e-01
   9.9882441e-01  -2.6396870e-01
   9.9949975e-01  -2.6432075e-01
   1.0001751e+00  -2.6438906e-01
   1.0008504e+00  -2.6417363e-01
   1.0015258e+00  -2.6367446e-01
   1.0022011e+00  -2.6289158e-01
   1.0028764e+00  -2.6182504e-01
   1.0035518e+00  -2.6047487e-01
   1.0042271e+00  -2.5884115e-01
   1.0049025e+00  -2.5692396e-01
   1.0055778e+00  -2.5472342e-01
   1.0062531e+00  -2.5223966e-01
   1.0069285e+00  -2.4947282e-01
   1.0076038e+00  -2.4642311e-01
   1.0082791e+00  -2.4309073e-01
   1.0089545e+00  -2.3947595e-01
   1.0096298e+00  -2.3557906e-01
   1.0103052e+00  -2.3140041e-01
   1.0109805e+00  -2.2694040e-01
   1.0116558e+00  -2.2219948e-01
   1.0123312e+00  -2.1717816e-01
   1.0130065e+00  -2.1187703e-01
   1.0136818e+00  -2.0629674e-01
   1.0143572e+00  -2.0043804e-01
   1.0150325e+00  -1.9430173e-01
   1.0157079e+00  -1.8788874e-01
   1.0163832e+00  -1.8120009e-01
   1.0170585e+00  -1.7423689e-01
   1.0177339e+00  -1.6700038e-01
   1.0184092e+00  -1.5949192e-01
   1.0190845e+00  -1.5171298e-01
   1.0197599e+00  -1.4366520e-01
   1.0204352e+00  -1.3535033e-01
   1.0211106e+00  -1.2677028e-01
   1.0217859e+00  -1.1792712e-01
   1.0224612e+00  -1.0882308e-01
   1.0231366e+00  -9.9460560e-02
   1.0238119e+00  -8.9842148e-02
   1.0244872e+00  -7.9970606e-02
   1.0251626e+00  -6.9848893e-02
   1.0258379e+00  -5.9480165e-02
   1.0265133e+00  -4.8867783e-02
   1.0271886e+00  -3.8015319e-02
   1.0278639e+00  -2.6926562e-02
   1.0285393e+00  -1.5605524e-02
   1.0292146e+00  -4.0564470e-03
   1.0298899e+00   7.7161966e-03
   1.0305653e+00   1.9707694e-02
   1.0312406e+00   3.1913091e-02
   1.0319160e+00   4.4327185e-02
   1.0325913e+00   5.6944525e-02
   1.0332666e+00   6.9759404e-02
   1.0339420e+00   8.2765859e-02
   1.0346173e+00   9.5957668e-02
   1.0352926e+00   1.0932835e-01
   1.0359680e+00   1.2287115e-01
   1.0366433e+00   1.3657907e-01
   1.0373187e+00   1.5044482e-01
   1.0379940e+00   1.6446088e-01
   1.0386693e+00   1.7861943e-01
   1.0393447e+00   1.9291241e-01
   1.0400200e+00   2.0733150e-01
   1.0406953e+00   2.2186811e-01
   1.0413707e+00   2.3651339e-01
   1.0420460e+00   2.5125824e-01
   1.0427214e+00   2.6609334e-01
   1.0433967e+00   2.8100907e-01
   1.0440720e+00   2.9599562e-01
   1.0447474e+00   3.1104292e-01
   1.0454227e+00   3.2614069e-01
   1.0460980e+00   3.4127840e-01
   1.0467734e+00   3.5644533e-01
   1.0474487e+00   3.7163055e-01
   1.0481241e+00   3.8682293e-01
   1.0487994e+00   4.0201116e-01
   1.0494747e+00   4.1718374e-01
   1.0501501e+00   4.3232900e-01
   1.0508254e+00   4.4743514e-01
   1.0515008e+00   4.6249018e-01
   1.0521761e+00   4.7748203e-01
   1.0528514e+00   4.9239846e-01
   1.0535268e+00   5.0722714e-01
   1.0542021e+00   5.2195566e-01
   1.0548774e+00   5.3657150e-01
   1.0555528e+00   5.5106210e-01
   1.0562281e+00   5.6541483e-01
   1.0569035e+00   5.7961702e-01
   1.0575788e+00   5.9365599e-01
   1.0582541e+00   6.0751906e-01
   1.0589295e+00   6.2119353e-01
   1.0596048e+00   6.3466676e-01
   1.0602801e+00   6.4792615e-01
   1.0609555e+00   6.6095912e-01
   1.0616308e+00   6.7375323e-01
   1.0623062e+00   6.8629608e-01
   1.0629815e+00   6.9857541e-01
   1.0636568e+00   7.1057910e-01
   1.0643322e+00   7.2229514e-01
   1.0650075e+00   7.3371173e-01
   1.0656828e+00   7.4481722e-01
   1.0663582e+00   7.5560018e-01
   1.0670335e+00   7.6604941e-01
   1.0677089e+00   7.7615391e-01
   1.0683842e+00   7.8590297e-01
   1.0690595e+00   7.9528615e-01
   1.0697349e+00   8.0429329e-01
   1.0704102e+00   8.1291453e-01
   1.0710855e+00   8.2114036e-01
   1.0717609e+00   8.2896160e-01
   1.0724362e+00   8.3636943e-01
   1.0731116e+00   8.4335540e-01
   1.0737869e+00   8.4991145e-01
   1.0744622e+00   8.5602994e-01
   1.0751376e+00   8.6170365e-01
   1.0758129e+00   8.6692577e-01
   1.0764882e+00   8.7168999e-01
   1.0771636e+00   8.7599041e-01
   1.0778389e+00   8.7982164e-01
   1.0785143e+00   8.8317879e-01
   1.0791896e+00   8.8605743e-01
   1.0798649e+00   8.8845368e-01
   1.0805403e+00   8.9036418e-01
   1.0812156e+00   8.9178608e-01
   1.0818909e+00   8.9271711e-01
   1.0825663e+00   8.9315551e-01
   1.0832416e+00   8.9310011e-01
   1.0839170e+00   8.9255030e-01
   1.0845923e+00   8.9150604e-01
   1.0852676e+00   8.8996786e-01
   1.0859430e+00   8.8793688e-01
   1.0866183e+00   8.8541482e-01
   1.0872936e+00   8.8240396e-01
   1.0879690e+00   8.7890719e-01
   1.0886443e+00   8.7492799e-01
   1.0893197e+00   8.7047043e-01
   1.0899950e+00   8.6553917e-01
   1.0906703e+00   8.6013945e-01
   1.0913457e+00   8.5427713e-01
   1.0920210e+00   8.4795860e-01
   1.0926963e+00   8.4119088e-01
   1.0933717e+00   8.3398154e-01
   1.0940470e+00   8.2633870e-01
   1.0947224e+00   8.1827107e-01
   1.0953977e+00   8.0978789e-01
   1.0960730e+00   8.0089895e-01
   1.0967484e+00   7.9161456e-01
   1.0974237e+00   7.8194557e-01
   1.0980990e+00   7.7190333e-01
   1.0987744e+00   7.6149966e-01
   1.0994497e+00   7.5074690e-01
   1.1001251e+00   7.3965784e-01
   1.1008004e+00   7.2824570e-01
   1.1014757e+00   7.1652417e-01
   1.1021511e+00   7.0450733e-01
   1.1028264e+00   6.9220968e-01
   1.1035018e+00   6.7964608e-01
   1.1041771e+00   6.6683176e-01
   1.1048524e+00   6.5378230e-01
   1.1055278e+00   6.4051358e-01
   1.1062031e+00   6.2704179e-01
   1.1068784e+00   6.1338340e-01
   1.1075538e+00   5.9955512e-01
   1.1082291e+00   5.8557391e-01
   1.1089045e+00   5.7145690e-01
   1.1095798e+00   5.5722144e-01
   1.1102551e+00   5.4288502e-01
   1.1109305e+00   5.2846525e-01
   1.1116058e+00   5.1397986e-01
   1.1122811e+00   4.9944666e-01
   1.1129565e+00   4.8488350e-01
   1.1136318e+00   4.7030828e-01
   1.1143072e+00   4.5573886e-01
   1.1149825e+00   4.4119312e-01
   1.1156578e+00   4.2668885e-01
   1.1163332e+00   4.1224378e-01
   1.1170085e+00   3.9787551e-01
   1.1176838e+00   3.8360153e-01
   1.1183592e+00   3.6943914e-01
   1.1190345e+00   3.5540546e-01
   1.1197099e+00   3.4151741e-01
   1.1203852e+00   3.2779164e-01
   1.1210605e+00   3.1424454e-01
   1.1217359e+00   3.0089220e-01
   1.1224112e+00   2.8775039e-01
   1.1230865e+00   2.7483453e-01
   1.1237619e+00   2.6215968e-01
   1.1244372e+00   2.4974047e-01
   1.1251126e+00   2.3759114e-01
   1.1257879e+00   2.2572546e-01
   1.1264632e+00   2.1415675e-01
   1.1271386e+00   2.0289781e-01
   1.1278139e+00   1.9196096e-01
   1.1284892e+00   1.8135796e-01
   1.1291646e+00   1.7110003e-01
   1.1298399e+00   1.6119780e-01
   1.1305153e+00   1.5166132e-01
   1.1311906e+00   1.4250002e-01
   1.1318659e+00   1.3372271e-01
   1.1325413e+00   1.2533754e-01
   1.1332166e+00   1.1735202e-01
   1.1338919e+00   1.0977297e-01
   1.1345673e+00   1.0260652e-01
   1.1352426e+00   9.5858124e-02
   1.1359180e+00   8.9532501e-02
   1.1365933e+00   8.3633661e-02
   1.1372686e+00   7.8164884e-02
   1.1379440e+00   7.3128712e-02
   1.1386193e+00   6.8526944e-02
   1.1392946e+00   6.4360632e-02
   1.1399700e+00   6.0630072e-02
   1.1406453e+00   5.7334808e-02
   1.1413207e+00   5.4473623e-02
   1.1419960e+00   5.2044544e-02
   1.1426713e+00   5.0044841e-02
   1.1433467e+00   4.8471028e-02
   1.1440220e+00   4.7318866e-02
   1.1446973e+00   4.6583371e-02
   1.1453727e+00   4.6258814e-02
   1.1460480e+00   4.6338732e-02
   1.1467234e+00   4.6815935e-02
   1.1473987e+00   4.7682516e-02
   1.1480740e+00   4.8929860e-02
   1.1487494e+00   5.0548657e-02
   1.1494247e+00   5.2528913e-02
   1.1501001e+00   5.4859970e-02
   1.1507754e+00   5.7530512e-02
   1.1514507e+00   6.0528589e-02
   1.1521261e+00   6.3841633e-02
   1.1528014e+00   6.7456473e-02
   1.1534767e+00   7.1359359e-02
   1.1541521e+00   7.5535981e-02
   1.1548274e+00   7.9971491e-02
   1.1555028e+00   8.4650524e-02
   1.1561781e+00   8.9557225e-02
   1.1568534e+00   9.4675270e-02
   1.1575288e+00   9.9987895e-02
   1.1582041e+00   1.0547792e-01
   1.1588794e+00   1.1112778e-01
   1.1595548e+00   1.1691953e-01
   1.1602301e+00   1.2283493e-01
   1.1609055e+00   1.2885540e-01
   1.1615808e+00   1.3496212e-01
   1.1622561e+00   1.4113599e-01
   1.1629315e+00   1.4735773e-01
   1.1636068e+00   1.5360787e-01
   1.1642821e+00   1.5986678e-01
   1.1649575e+00   1.6611474e-01
   1.1656328e+00   1.7233192e-01
   1.1663082e+00   1.7849845e-01
   1.1669835e+00   1.8459445e-01
   1.1676588e+00   1.9060005e-01
   1.1683342e+00   1.9649542e-01
   1.1690095e+00   2.0226082e-01
   1.1696848e+00   2.0787663e-01
   1.1703602e+00   2.1332338e-01
   1.1710355e+00   2.1858178e-01
   1.1717109e+00   2.2363274e-01
   1.1723862e+00   2.2845745e-01
   1.1730615e+00   2.3303735e-01
   1.1737369e+00   2.3735422e-01
   1.1744122e+00   2.4139017e-01
   1.1750875e+00   2.4512769e-01
   1.1757629e+00   2.4854969e-01
   1.1764382e+00   2.5163949e-01
   1.1771136e+00   2.5438092e-01
   1.1777889e+00   2.5675826e-01
   1.1784642e+00   2.5875637e-01
   1.1791396e+00   2.6036062e-01
   1.1798149e+00   2.6155697e-01
   1.1804902e+00   2.6233202e-01
   1.1811656e+00   2.6267297e-01
   1.1818409e+00   2.6256767e-01
   1.1825163e+00   2.6200470e-01
   1.1831916e+00   2.6097328e-01
   1.1838669e+00   2.5946341e-01
   1.1845423e+00   2.5746579e-01
   1.1852176e+00   2.5497193e-01
   1.1858929e+00   2.5197408e-01
   1.1865683e+00   2.4846532e-01
   1.1872436e+00   2.4443952e-01
   1.1879190e+00   2.3989140e-01
   1.1885943e+00   2.3481651e-01
   1.1892696e+00   2.2921125e-01
   1.1899450e+00   2.2307291e-01
   1.1906203e+00   2.1639962e-01
   1.1912956e+00   2.0919040e-01
   1.1919710e+00   2.0144518e-01
   1.1926463e+00   1.9316476e-01
   1.1933217e+00   1.8435083e-01
   1.1939970e+00   1.7500599e-01
   1.1946723e+00   1.6513374e-01
   1.1953477e+00   1.5473847e-01
   1.1960230e+00   1.4382547e-01
   1.1966983e+00   1.3240091e-01
   1.1973737e+00   1.2047185e-01
   1.1980490e+00   1.0804625e-01
   1.1987244e+00   9.5132904e-02
   1.1993997e+00   8.1741496e-02
   1.2000750e+00   6.7882548e-02
   1.2007504e+00   5.3567422e-02
   1.2014257e+00   3.8808304e-02
   1.2021011e+00   2.3618188e-02
   1.2027764e+00   8.0108625e-03
   1.2034517e+00  -7.9991109e-03
   1.2041271e+00  -2.4396415e-02
   1.2048024e+00  -4.1164997e-02
   1.2054777e+00  -5.8288091e-02
   1.2061531e+00  -7.5748241e-02
   1.2068284e+00  -9.3527324e-02
   1.2075038e+00  -1.1160658e-01
   1.2081791e+00  -1.2996662e-01
   1.2088544e+00  -1.4858749e-01
   1.2095298e+00  -1.6744865e-01
   1.2102051e+00  -1.8652906e-01
   1.2108804e+00  -2.0580715e-01
   1.2115558e+00  -2.2526091e-01
   1.2122311e+00  -2.4486787e-01
   1.2129065e+00  -2.6460517e-01
   1.2135818e+00  -2.8444959e-01
   1.2142571e+00  -3.0437754e-01
   1.2149325e+00  -3.2436517e-01
   1.2156078e+00  -3.4438834e-01
   1.2162831e+00  -3.6442269e-01
   1.2169585e+00  -3.8444366e-01
   1.2176338e+00  -4.0442654e-01
   1.2183092e+00  -4.2434651e-01
   1.2189845e+00  -4.4417865e-01
   1.2196598e+00  -4.6389802e-01
   1.2203352e+00  -4.8347966e-01
   1.2210105e+00  -5.0289864e-01
   1.2216858e+00  -5.2213011e-01
   1.2223612e+00  -5.4114934e-01
   1.2230365e+00  -5.5993172e-01
   1.2237119e+00  -5.7845285e-01
   1.2243872e+00  -5.9668854e-01
   1.2250625e+00  -6.1461487e-01
   1.2257379e+00  -6.3220820e-01
   1.2264132e+00  -6.4944526e-01
   1.2270885e+00  -6.6630312e-01
   1.2277639e+00  -6.8275926e-01
   1.2284392e+00  -6.9879161e-01
   1.2291146e+00  -7.1437858e-01
   1.2297899e+00  -7.2949909e-01
   1.2304652e+00  -7.4413260e-01
   1.2311406e+00  -7.5825915e-01
   1.2318159e+00  -7.7185938e-01
   1.2324912e+00  -7.8491459e-01
   1.2331666e+00  -7.9740672e-01
   1.2338419e+00  -8.0931844e-01
   1.2345173e+00  -8.2063312e-01
   1.2351926e+00  -8.3133490e-01
   1.2358679e+00  -8.4140870e-01
   1.2365433e+00  -8.5084022e-01
   1.2372186e+00  -8.5961602e-01
   1.2378939e+00  -8.6772347e-01
   1.2385693e+00  -8.7515085e-01
   1.2392446e+00  -8.8188730e-01
   1.2399200e+00  -8.8792288e-01
   1.2405953e+00  -8.9324857e-01
   1.2412706e+00  -8.9785628e-01
   1.2419460e+00  -9.0173890e-01
   1.2426213e+00  -9.0489024e-01
   1.2432966e+00  -9.0730513e-01
   1.2439720e+00  -9.0897937e-01
   1.2446473e+00  -9.0990973e-01
   1.2453227e+00  -9.1009403e-01
   1.2459980e+00  -9.0953104e-01
   1.2466733e+00  -9.0822058e-01
   1.2473487e+00  -9.0616345e-01
   1.2480240e+00  -9.0336148e-01
   1.2486993e+00  -8.9981749e-01
   1.2493747e+00  -8.9553533e-01
   1.2500500e+00  -8.9051982e-01
   1.2507254e+00  -8.8477680e-01
   1.2514007e+00  -8.7831308e-01
   1.2520760e+00  -8.7113645e-01
   1.2527514e+00  -8.6325569e-01
   1.2534267e+00  -8.5468049e-01
   1.2541021e+00  -8.4542152e-01
   1.2547774e+00  -8.3549036e-01
   1.2554527e+00  -8.2489950e-01
   1.2561281e+00  -8.1366231e-01
   1.2568034e+00  -8.0179306e-01
   1.2574787e+00  -7.8930684e-01
   1.2581541e+00  -7.7621959e-01
   1.2588294e+00  -7.6254804e-01
   1.2595048e+00  -7.4830971e-01
   1.2601801e+00  -7.3352287e-01
   1.2608554e+00  -7.1820651e-01
   1.2615308e+00  -7.0238034e-01
   1.2622061e+00  -6.8606472e-01
   1.2628814e+00  -6.6928065e-01
   1.2635568e+00  -6.5204975e-01
   1.2642321e+00  -6.3439422e-01
   1.2649075e+00  -6.1633678e-01
   1.2655828e+00  -5.9790067e-01
   1.2662581e+00  -5.7910962e-01
   1.2669335e+00  -5.5998777e-01
   1.2676088e+00  -5.4055967e-01
   1.2682841e+00  -5.2085026e-01
   1.2689595e+00  -5.0088477e-01
   1.2696348e+00  -4.8068876e-01
   1.2703102e+00  -4.6028800e-01
   1.2709855e+00  -4.3970850e-01
   1.2716608e+00  -4.1897645e-01
   1.2723362e+00  -3.9811816e-01
   1.2730115e+00  -3.7716003e-01
   1.2736868e+00  -3.5612853e-01
   1.2743622e+00  -3.3505015e-01
   1.2750375e+00  -3.1395135e-01
   1.2757129e+00  -2.9285852e-01
   1.2763882e+00  -2.7179796e-01
   1.2770635e+00  -2.5079583e-01
   1.2777389e+00  -2.2987810e-01
   1.2784142e+00  -2.0907053e-01
   1.2790895e+00  -1.8839863e-01
   1.2797649e+00  -1.6788760e-01
   1.2804402e+00  -1.4756233e-01
   1.2811156e+00  -1.2744731e-01
   1.2817909e+00  -1.0756667e-01
   1.2824662e+00  -8.7944056e-02
   1.2831416e+00  -6.8602676e-02
   1.2838169e+00  -4.9565214e-02
   1.2844922e+00  -3.0853817e-02
   1.2851676e+00  -1.2490059e-02
   1.2858429e+00   5.5050877e-03
   1.2865183e+00   2.3111285e-02
   1.2871936e+00   4.0308856e-02
   1.2878689e+00   5.7078815e-02
   1.2885443e+00   7.3402892e-02
   1.2892196e+00   8.9263561e-02
   1.2898949e+00   1.0464406e-01
   1.2905703e+00   1.1952843e-01
   1.2912456e+00   1.3390149e-01
   1.2919210e+00   1.4774894e-01
   1.2925963e+00   1.6105729e-01
   1.2932716e+00   1.7381393e-01
   1.2939470e+00   1.8600715e-01
   1.2946223e+00   1.9762613e-01
   1.2952976e+00   2.0866096e-01
   1.2959730e+00   2.1910265e-01
   1.2966483e+00   2.2894318e-01
   1.2973237e+00   2.3817542e-01
   1.2979990e+00   2.4679324e-01
   1.2986743e+00   2.5479144e-01
   1.2993497e+00   2.6216579e-01
   1.3000250e+00   2.6891304e-01
   1.3007004e+00   2.7503089e-01
   1.3013757e+00   2.8051800e-01
   1.3020510e+00   2.8537400e-01
   1.3027264e+00   2.8959949e-01
   1.3034017e+00   2.9319601e-01
   1.3040770e+00   2.9616607e-01
   1.3047524e+00   2.9851310e-01
   1.3054277e+00   3.0024146e-01
   1.3061031e+00   3.0135645e-01
   1.3067784e+00   3.0186427e-01
   1.3074537e+00   3.0177199e-01
   1.3081291e+00   3.0108760e-01
   1.3088044e+00   2.9981992e-01
   1.3094797e+00   2.9797862e-01
   1.3101551e+00   2.9557421e-01
   1.3108304e+00   2.9261798e-01
   1.3115058e+00   2.8912203e-01
   1.3121811e+00   2.8509919e-01
   1.3128564e+00   2.8056305e-01
   1.3135318e+00   2.7552789e-01
   1.3142071e+00   2.7000868e-01
   1.3148824e+00   2.6402104e-01
   1.3155578e+00   2.5758124e-01
   1.3162331e+00   2.5070612e-01
   1.3169085e+00   2.4341310e-01
   1.3175838e+00   2.3572014e-01
   1.3182591e+00   2.2764569e-01
   1.3189345e+00   2.1920868e-01
   1.3196098e+00   2.1042849e-01
   1.3202851e+00   2.0132488e-01
   1.3209605e+00   1.9191801e-01
   1.3216358e+00   1.8222835e-01
   1.3223112e+00   1.7227669e-01
   1.3229865e+00   1.6208406e-01
   1.3236618e+00   1.5167175e-01
   1.3243372e+00   1.4106121e-01
   1.3250125e+00   1.3027407e-01
   1.3256878e+00   1.1933208e-01
   1.3263632e+00   1.0825704e-01
   1.3270385e+00   9.7070832e-02
   1.3277139e+00   8.5795335e-02
   1.3283892e+00   7.4452397e-02
   1.3290645e+00   6.3063805e-02
   1.3297399e+00   5.1651248e-02
   1.3304152e+00   4.0236278e-02
   1.3310905e+00   2.8840276e-02
   1.3317659e+00   1.7484420e-02
   1.3324412e+00   6.1896444e-03
   1.3331166e+00  -5.0233882e-03
   1.3337919e+00  -1.6134323e-02
   1.3344672e+00  -2.7123147e-02
   1.3351426e+00  -3.7970216e-02
   1.3358179e+00  -4.8656292e-02
   1.3364932e+00  -5.9162571e-02
   1.3371686e+00  -6.9470711e-02
   1.3378439e+00  -7.9562863e-02
   1.3385193e+00  -8.9421697e-02
   1.3391946e+00  -9.9030432e-02
   1.3398699e+00  -1.0837286e-01
   1.3405453e+00  -1.1743336e-01
   1.3412206e+00  -1.2619695e-01
   1.3418959e+00  -1.3464927e-01
   1.3425713e+00  -1.4277665e-01
   1.3432466e+00  -1.5056608e-01
   1.3439220e+00  -1.5800526e-01
   1.3445973e+00  -1.6508261e-01
   1.3452726e+00  -1.7178731e-01
   1.3459480e+00  -1.7810925e-01
   1.3466233e+00  -1.8403911e-01
   1.3472986e+00  -1.8956835e-01
   1.3479740e+00  -1.9468920e-01
   1.3486493e+00  -1.9939471e-01
   1.3493247e+00  -2.0367871e-01
   1.3500000e+00  -2.0753585e-01


==> dat_files/spectral_superres/sines_lowres_long.dat <==
   0.0000000e+00  -1.3587893e-01
   6.7533767e-04  -1.3534962e-01
   1.3506753e-03  -1.3376546e-01
   2.0260130e-03  -1.3113781e-01
   2.7013507e-03  -1.2748548e-01
   3.3766883e-03  -1.2283466e-01
   4.0520260e-03  -1.1721869e-01
   4.7273637e-03  -1.1067790e-01
   5.4027014e-03  -1.0325929e-01
   6.0780390e-03  -9.5016241e-02
   6.7533767e-03  -8.6008164e-02
   7.4287144e-03  -7.6300089e-02
   8.1040520e-03  -6.5962243e-02
   8.7793897e-03  -5.5069576e-02
   9.4547274e-03  -4.3701262e-02
   1.0130065e-02  -3.1940166e-02
   1.0805403e-02  -1.9872294e-02
   1.1480740e-02  -7.5862105e-03
   1.2156078e-02   4.8275575e-03
   1.2831416e-02   1.7277129e-02
   1.3506753e-02   2.9669892e-02
   1.4182091e-02   4.1913131e-02
   1.4857429e-02   5.3914660e-02
   1.5532766e-02   6.5583451e-02
   1.6208104e-02   7.6830258e-02
   1.6883442e-02   8.7568235e-02
   1.7558779e-02   9.7713537e-02
   1.8234117e-02   1.0718590e-01
   1.8909455e-02   1.1590923e-01
   1.9584792e-02   1.2381209e-01
   2.0260130e-02   1.3082828e-01
   2.0935468e-02   1.3689728e-01
   2.1610805e-02   1.4196467e-01
   2.2286143e-02   1.4598262e-01
   2.2961481e-02   1.4891018e-01
   2.3636818e-02   1.5071365e-01
   2.4312156e-02   1.5136685e-01
   2.4987494e-02   1.5085138e-01
   2.5662831e-02   1.4915676e-01
   2.6338169e-02   1.4628062e-01
   2.7013507e-02   1.4222878e-01
   2.7688844e-02   1.3701527e-01
   2.8364182e-02   1.3066232e-01
   2.9039520e-02   1.2320032e-01
   2.9714857e-02   1.1466770e-01
   3.0390195e-02   1.0511073e-01
   3.1065533e-02   9.4583358e-02
   3.1740870e-02   8.3146915e-02
   3.2416208e-02   7.0869812e-02
   3.3091546e-02   5.7827190e-02
   3.3766883e-02   4.4100517e-02
   3.4442221e-02   2.9777154e-02
   3.5117559e-02   1.4949874e-02
   3.5792896e-02  -2.8364392e-04
   3.6468234e-02  -1.5821367e-02
   3.7143572e-02  -3.1557475e-02
   3.7818909e-02  -4.7382966e-02
   3.8494247e-02  -6.3186273e-02
   3.9169585e-02  -7.8853911e-02
   3.9844922e-02  -9.4271123e-02
   4.0520260e-02  -1.0932256e-01
   4.1195598e-02  -1.2389293e-01
   4.1870935e-02  -1.3786772e-01
   4.2546273e-02  -1.5113382e-01
   4.3221611e-02  -1.6358021e-01
   4.3896948e-02  -1.7509866e-01
   4.4572286e-02  -1.8558431e-01
   4.5247624e-02  -1.9493638e-01
   4.5922961e-02  -2.0305871e-01
   4.6598299e-02  -2.0986040e-01
   4.7273637e-02  -2.1525635e-01
   4.7948974e-02  -2.1916779e-01
   4.8624312e-02  -2.2152277e-01
   4.9299650e-02  -2.2225666e-01
   4.9974987e-02  -2.2131252e-01
   5.0650325e-02  -2.1864150e-01
   5.1325663e-02  -2.1420319e-01
   5.2001001e-02  -2.0796588e-01
   5.2676338e-02  -1.9990685e-01
   5.3351676e-02  -1.9001249e-01
   5.4027014e-02  -1.7827851e-01
   5.4702351e-02  -1.6471001e-01
   5.5377689e-02  -1.4932152e-01
   5.6053027e-02  -1.3213696e-01
   5.6728364e-02  -1.1318965e-01
   5.7403702e-02  -9.2522124e-02
   5.8079040e-02  -7.0186014e-02
   5.8754377e-02  -4.6241813e-02
   5.9429715e-02  -2.0758628e-02
   6.0105053e-02   6.1861323e-03
   6.0780390e-02   3.4507110e-02
   6.1455728e-02   6.4111391e-02
   6.2131066e-02   9.4898938e-02
   6.2806403e-02   1.2676307e-01
   6.3481741e-02   1.5959096e-01
   6.4157079e-02   1.9326418e-01
   6.4832416e-02   2.2765929e-01
   6.5507754e-02   2.6264840e-01
   6.6183092e-02   2.9809982e-01
   6.6858429e-02   3.3387867e-01
   6.7533767e-02   3.6984757e-01
   6.8209105e-02   4.0586728e-01
   6.8884442e-02   4.4179738e-01
   6.9559780e-02   4.7749695e-01
   7.0235118e-02   5.1282526e-01
   7.0910455e-02   5.4764246e-01
   7.1585793e-02   5.8181021e-01
   7.2261131e-02   6.1519240e-01
   7.2936468e-02   6.4765576e-01
   7.3611806e-02   6.7907050e-01
   7.4287144e-02   7.0931095e-01
   7.4962481e-02   7.3825612e-01
   7.5637819e-02   7.6579028e-01
   7.6313157e-02   7.9180350e-01
   7.6988494e-02   8.1619217e-01
   7.7663832e-02   8.3885941e-01
   7.8339170e-02   8.5971559e-01
   7.9014507e-02   8.7867866e-01
   7.9689845e-02   8.9567457e-01
   8.0365183e-02   9.1063750e-01
   8.1040520e-02   9.2351023e-01
   8.1715858e-02   9.3424430e-01
   8.2391196e-02   9.4280023e-01
   8.3066533e-02   9.4914765e-01
   8.3741871e-02   9.5326538e-01
   8.4417209e-02   9.5514151e-01
   8.5092546e-02   9.5477337e-01
   8.5767884e-02   9.5216751e-01
   8.6443222e-02   9.4733962e-01
   8.7118559e-02   9.4031436e-01
   8.7793897e-02   9.3112525e-01
   8.8469235e-02   9.1981439e-01
   8.9144572e-02   9.0643227e-01
   8.9819910e-02   8.9103743e-01
   9.0495248e-02   8.7369617e-01
   9.1170585e-02   8.5448215e-01
   9.1845923e-02   8.3347607e-01
   9.2521261e-02   8.1076515e-01
   9.3196598e-02   7.8644278e-01
   9.3871936e-02   7.6060799e-01
   9.4547274e-02   7.3336497e-01
   9.5222611e-02   7.0482256e-01
   9.5897949e-02   6.7509375e-01
   9.6573287e-02   6.4429509e-01
   9.7248624e-02   6.1254619e-01
   9.7923962e-02   5.7996912e-01
   9.8599300e-02   5.4668788e-01
   9.9274637e-02   5.1282784e-01
   9.9949975e-02   4.7851514e-01
   1.0062531e-01   4.4387618e-01
   1.0130065e-01   4.0903705e-01
   1.0197599e-01   3.7412298e-01
   1.0265133e-01   3.3925782e-01
   1.0332666e-01   3.0456354e-01
   1.0400200e-01   2.7015971e-01
   1.0467734e-01   2.3616303e-01
   1.0535268e-01   2.0268687e-01
   1.0602801e-01   1.6984086e-01
   1.0670335e-01   1.3773043e-01
   1.0737869e-01   1.0645645e-01
   1.0805403e-01   7.6114900e-02
   1.0872936e-01   4.6796495e-02
   1.0940470e-01   1.8586409e-02
   1.1008004e-01  -8.4359974e-03
   1.1075538e-01  -3.4197416e-02
   1.1143072e-01  -5.8630798e-02
   1.1210605e-01  -8.1675529e-02
   1.1278139e-01  -1.0327757e-01
   1.1345673e-01  -1.2338957e-01
   1.1413207e-01  -1.4197095e-01
   1.1480740e-01  -1.5898793e-01
   1.1548274e-01  -1.7441356e-01
   1.1615808e-01  -1.8822773e-01
   1.1683342e-01  -2.0041706e-01
   1.1750875e-01  -2.1097490e-01
   1.1818409e-01  -2.1990117e-01
   1.1885943e-01  -2.2720228e-01
   1.1953477e-01  -2.3289094e-01
   1.2021011e-01  -2.3698599e-01
   1.2088544e-01  -2.3951222e-01
   1.2156078e-01  -2.4050014e-01
   1.2223612e-01  -2.3998570e-01
   1.2291146e-01  -2.3801010e-01
   1.2358679e-01  -2.3461946e-01
   1.2426213e-01  -2.2986453e-01
   1.2493747e-01  -2.2380042e-01
   1.2561281e-01  -2.1648627e-01
   1.2628814e-01  -2.0798489e-01
   1.2696348e-01  -1.9836248e-01
   1.2763882e-01  -1.8768825e-01
   1.2831416e-01  -1.7603408e-01
   1.2898949e-01  -1.6347419e-01
   1.2966483e-01  -1.5008479e-01
   1.3034017e-01  -1.3594368e-01
   1.3101551e-01  -1.2112998e-01
   1.3169085e-01  -1.0572372e-01
   1.3236618e-01  -8.9805503e-02
   1.3304152e-01  -7.3456222e-02
   1.3371686e-01  -5.6756667e-02
   1.3439220e-01  -3.9787238e-02
   1.3506753e-01  -2.2627619e-02
   1.3574287e-01  -5.3564820e-03
   1.3641821e-01   1.1948813e-02
   1.3709355e-01   2.9212491e-02
   1.3776888e-01   4.6360635e-02
   1.3844422e-01   6.3321440e-02
   1.3911956e-01   8.0025453e-02
   1.3979490e-01   9.6405798e-02
   1.4047024e-01   1.1239839e-01
   1.4114557e-01   1.2794214e-01
   1.4182091e-01   1.4297912e-01
   1.4249625e-01   1.5745473e-01
   1.4317159e-01   1.7131787e-01
   1.4384692e-01   1.8452104e-01
   1.4452226e-01   1.9702050e-01
   1.4519760e-01   2.0877632e-01
   1.4587294e-01   2.1975250e-01
   1.4654827e-01   2.2991705e-01
   1.4722361e-01   2.3924199e-01
   1.4789895e-01   2.4770346e-01
   1.4857429e-01   2.5528167e-01
   1.4924962e-01   2.6196098e-01
   1.4992496e-01   2.6772982e-01
   1.5060030e-01   2.7258074e-01
   1.5127564e-01   2.7651030e-01
   1.5195098e-01   2.7951909e-01
   1.5262631e-01   2.8161163e-01
   1.5330165e-01   2.8279628e-01
   1.5397699e-01   2.8308518e-01
   1.5465233e-01   2.8249416e-01
   1.5532766e-01   2.8104257e-01
   1.5600300e-01   2.7875322e-01
   1.5667834e-01   2.7565221e-01
   1.5735368e-01   2.7176878e-01
   1.5802901e-01   2.6713520e-01
   1.5870435e-01   2.6178653e-01
   1.5937969e-01   2.5576053e-01
   1.6005503e-01   2.4909742e-01
   1.6073037e-01   2.4183971e-01
   1.6140570e-01   2.3403201e-01
   1.6208104e-01   2.2572081e-01
   1.6275638e-01   2.1695430e-01
   1.6343172e-01   2.0778212e-01
   1.6410705e-01   1.9825518e-01
   1.6478239e-01   1.8842537e-01
   1.6545773e-01   1.7834543e-01
   1.6613307e-01   1.6806863e-01
   1.6680840e-01   1.5764859e-01
   1.6748374e-01   1.4713902e-01
   1.6815908e-01   1.3659349e-01
   1.6883442e-01   1.2606521e-01
   1.6950975e-01   1.1560677e-01
   1.7018509e-01   1.0526992e-01
   1.7086043e-01   9.5105349e-02
   1.7153577e-01   8.5162418e-02
   1.7221111e-01   7.5488973e-02
   1.7288644e-01   6.6131109e-02
   1.7356178e-01   5.7132950e-02
   1.7423712e-01   4.8536445e-02
   1.7491246e-01   4.0381164e-02
   1.7558779e-01   3.2704102e-02
   1.7626313e-01   2.5539491e-02
   1.7693847e-01   1.8918626e-02
   1.7761381e-01   1.2869699e-02
   1.7828914e-01   7.4176410e-03
   1.7896448e-01   2.5839796e-03
   1.7963982e-01  -1.6132891e-03
   1.8031516e-01  -5.1598187e-03
   1.8099050e-01  -8.0450142e-03
   1.8166583e-01  -1.0262119e-02
   1.8234117e-01  -1.1808284e-02
   1.8301651e-01  -1.2684627e-02
   1.8369185e-01  -1.2896263e-02
   1.8436718e-01  -1.2452329e-02
   1.8504252e-01  -1.1365986e-02
   1.8571786e-01  -9.6543967e-03
   1.8639320e-01  -7.3386958e-03
   1.8706853e-01  -4.4439314e-03
   1.8774387e-01  -9.9899191e-04
   1.8841921e-01   2.9634879e-03
   1.8909455e-01   7.4072397e-03
   1.8976988e-01   1.2292494e-02
   1.9044522e-01   1.7576133e-02
   1.9112056e-01   2.3211857e-02
   1.9179590e-01   2.9150380e-02
   1.9247124e-01   3.5339628e-02
   1.9314657e-01   4.1724971e-02
   1.9382191e-01   4.8249460e-02
   1.9449725e-01   5.4854081e-02
   1.9517259e-01   6.1478034e-02
   1.9584792e-01   6.8059012e-02
   1.9652326e-01   7.4533502e-02
   1.9719860e-01   8.0837095e-02
   1.9787394e-01   8.6904805e-02
   1.9854927e-01   9.2671401e-02
   1.9922461e-01   9.8071742e-02
   1.9989995e-01   1.0304112e-01
   2.0057529e-01   1.0751560e-01
   2.0125063e-01   1.1143239e-01
   2.0192596e-01   1.1473016e-01
   2.0260130e-01   1.1734943e-01
   2.0327664e-01   1.1923288e-01
   2.0395198e-01   1.2032571e-01
   2.0462731e-01   1.2057598e-01
   2.0530265e-01   1.1993492e-01
   2.0597799e-01   1.1835727e-01
   2.0665333e-01   1.1580156e-01
   2.0732866e-01   1.1223043e-01
   2.0800400e-01   1.0761088e-01
   2.0867934e-01   1.0191454e-01
   2.0935468e-01   9.5117883e-02
   2.1003002e-01   8.7202502e-02
   2.1070535e-01   7.8155245e-02
   2.1138069e-01   6.7968414e-02
   2.1205603e-01   5.6639909e-02
   2.1273137e-01   4.4173344e-02
   2.1340670e-01   3.0578142e-02
   2.1408204e-01   1.5869597e-02
   2.1475738e-01   6.8911735e-05
   2.1543272e-01  -1.6796803e-02
   2.1610805e-01  -3.4694552e-02
   2.1678339e-01  -5.3585511e-02
   2.1745873e-01  -7.3425118e-02
   2.1813407e-01  -9.4163194e-02
   2.1880940e-01  -1.1574409e-01
   2.1948474e-01  -1.3810687e-01
   2.2016008e-01  -1.6118553e-01
   2.2083542e-01  -1.8490923e-01
   2.2151076e-01  -2.0920256e-01
   2.2218609e-01  -2.3398586e-01
   2.2286143e-01  -2.5917553e-01
   2.2353677e-01  -2.8468437e-01
   2.2421211e-01  -3.1042198e-01
   2.2488744e-01  -3.3629513e-01
   2.2556278e-01  -3.6220820e-01
   2.2623812e-01  -3.8806359e-01
   2.2691346e-01  -4.1376219e-01
   2.2758879e-01  -4.3920385e-01
   2.2826413e-01  -4.6428782e-01
   2.2893947e-01  -4.8891328e-01
   2.2961481e-01  -5.1297980e-01
   2.3029015e-01  -5.3638785e-01
   2.3096548e-01  -5.5903929e-01
   2.3164082e-01  -5.8083788e-01
   2.3231616e-01  -6.0168976e-01
   2.3299150e-01  -6.2150394e-01
   2.3366683e-01  -6.4019277e-01
   2.3434217e-01  -6.5767240e-01
   2.3501751e-01  -6.7386325e-01
   2.3569285e-01  -6.8869044e-01
   2.3636818e-01  -7.0208415e-01
   2.3704352e-01  -7.1398008e-01
   2.3771886e-01  -7.2431979e-01
   2.3839420e-01  -7.3305100e-01
   2.3906953e-01  -7.4012795e-01
   2.3974487e-01  -7.4551166e-01
   2.4042021e-01  -7.4917015e-01
   2.4109555e-01  -7.5107870e-01
   2.4177089e-01  -7.5121996e-01
   2.4244622e-01  -7.4958415e-01
   2.4312156e-01  -7.4616912e-01
   2.4379690e-01  -7.4098042e-01
   2.4447224e-01  -7.3403131e-01
   2.4514757e-01  -7.2534276e-01
   2.4582291e-01  -7.1494338e-01
   2.4649825e-01  -7.0286931e-01
   2.4717359e-01  -6.8916409e-01
   2.4784892e-01  -6.7387847e-01
   2.4852426e-01  -6.5707021e-01
   2.4919960e-01  -6.3880381e-01
   2.4987494e-01  -6.1915019e-01
   2.5055028e-01  -5.9818644e-01
   2.5122561e-01  -5.7599537e-01
   2.5190095e-01  -5.5266515e-01
   2.5257629e-01  -5.2828893e-01
   2.5325163e-01  -5.0296431e-01
   2.5392696e-01  -4.7679292e-01
   2.5460230e-01  -4.4987993e-01
   2.5527764e-01  -4.2233348e-01
   2.5595298e-01  -3.9426418e-01
   2.5662831e-01  -3.6578457e-01
   2.5730365e-01  -3.3700853e-01
   2.5797899e-01  -3.0805076e-01
   2.5865433e-01  -2.7902613e-01
   2.5932966e-01  -2.5004918e-01
   2.6000500e-01  -2.2123352e-01
   2.6068034e-01  -1.9269126e-01
   2.6135568e-01  -1.6453243e-01
   2.6203102e-01  -1.3686447e-01
   2.6270635e-01  -1.0979167e-01
   2.6338169e-01  -8.3414669e-02
   2.6405703e-01  -5.7829939e-02
   2.6473237e-01  -3.3129323e-02
   2.6540770e-01  -9.3995837e-03
   2.6608304e-01   1.3278017e-02
   2.6675838e-01   3.4828105e-02
   2.6743372e-01   5.5181554e-02
   2.6810905e-01   7.4275802e-02
   2.6878439e-01   9.2055140e-02
   2.6945973e-01   1.0847096e-01
   2.7013507e-01   1.2348195e-01
   2.7081041e-01   1.3705427e-01
   2.7148574e-01   1.4916169e-01
   2.7216108e-01   1.5978562e-01
   2.7283642e-01   1.6891523e-01
   2.7351176e-01   1.7654734e-01
   2.7418709e-01   1.8268649e-01
   2.7486243e-01   1.8734474e-01
   2.7553777e-01   1.9054161e-01
   2.7621311e-01   1.9230389e-01
   2.7688844e-01   1.9266540e-01
   2.7756378e-01   1.9166678e-01
   2.7823912e-01   1.8935516e-01
   2.7891446e-01   1.8578387e-01
   2.7958979e-01   1.8101205e-01
   2.8026513e-01   1.7510428e-01
   2.8094047e-01   1.6813017e-01
   2.8161581e-01   1.6016389e-01
   2.8229115e-01   1.5128375e-01
   2.8296648e-01   1.4157163e-01
   2.8364182e-01   1.3111258e-01
   2.8431716e-01   1.1999420e-01
   2.8499250e-01   1.0830619e-01
   2.8566783e-01   9.6139753e-02
   2.8634317e-01   8.3587088e-02
   2.8701851e-01   7.0740823e-02
   2.8769385e-01   5.7693483e-02
   2.8836918e-01   4.4536946e-02
   2.8904452e-01   3.1361914e-02
   2.8971986e-01   1.8257393e-02
   2.9039520e-01   5.3101900e-03
   2.9107054e-01  -7.3955743e-03
   2.9174587e-01  -1.9778934e-02
   2.9242121e-01  -3.1762519e-02
   2.9309655e-01  -4.3272977e-02
   2.9377189e-01  -5.4241360e-02
   2.9444722e-01  -6.4603484e-02
   2.9512256e-01  -7.4300259e-02
   2.9579790e-01  -8.3277981e-02
   2.9647324e-01  -9.1488589e-02
   2.9714857e-01  -9.8889884e-02
   2.9782391e-01  -1.0544571e-01
   2.9849925e-01  -1.1112612e-01
   2.9917459e-01  -1.1590743e-01
   2.9984992e-01  -1.1977232e-01
   3.0052526e-01  -1.2270986e-01
   3.0120060e-01  -1.2471547e-01
   3.0187594e-01  -1.2579089e-01
   3.0255128e-01  -1.2594403e-01
   3.0322661e-01  -1.2518891e-01
   3.0390195e-01  -1.2354544e-01
   3.0457729e-01  -1.2103921e-01
   3.0525263e-01  -1.1770128e-01
   3.0592796e-01  -1.1356789e-01
   3.0660330e-01  -1.0868013e-01
   3.0727864e-01  -1.0308364e-01
   3.0795398e-01  -9.6828269e-02
   3.0862931e-01  -8.9967627e-02
   3.0930465e-01  -8.2558741e-02
   3.0997999e-01  -7.4661610e-02
   3.1065533e-01  -6.6338771e-02
   3.1133067e-01  -5.7654852e-02
   3.1200600e-01  -4.8676116e-02
   3.1268134e-01  -3.9469992e-02
   3.1335668e-01  -3.0104611e-02
   3.1403202e-01  -2.0648340e-02
   3.1470735e-01  -1.1169315e-02
   3.1538269e-01  -1.7349823e-03
   3.1605803e-01   7.5883471e-03
   3.1673337e-01   1.6735938e-02
   3.1740870e-01   2.5645055e-02
   3.1808404e-01   3.4255362e-02
   3.1875938e-01   4.2509316e-02
   3.1943472e-01   5.0352523e-02
   3.2011006e-01   5.7734083e-02
   3.2078539e-01   6.4606897e-02
   3.2146073e-01   7.0927954e-02
   3.2213607e-01   7.6658582e-02
   3.2281141e-01   8.1764673e-02
   3.2348674e-01   8.6216869e-02
   3.2416208e-01   8.9990717e-02
   3.2483742e-01   9.3066793e-02
   3.2551276e-01   9.5430783e-02
   3.2618809e-01   9.7073534e-02
   3.2686343e-01   9.7991068e-02
   3.2753877e-01   9.8184559e-02
   3.2821411e-01   9.7660280e-02
   3.2888944e-01   9.6429505e-02
   3.2956478e-01   9.4508393e-02
   3.3024012e-01   9.1917821e-02
   3.3091546e-01   8.8683203e-02
   3.3159080e-01   8.4834270e-02
   3.3226613e-01   8.0404819e-02
   3.3294147e-01   7.5432448e-02
   3.3361681e-01   6.9958256e-02
   3.3429215e-01   6.4026521e-02
   3.3496748e-01   5.7684369e-02
   3.3564282e-01   5.0981416e-02
   3.3631816e-01   4.3969396e-02
   3.3699350e-01   3.6701783e-02
   3.3766883e-01   2.9233399e-02
   3.3834417e-01   2.1620016e-02
   3.3901951e-01   1.3917960e-02
   3.3969485e-01   6.1837004e-03
   3.4037019e-01  -1.5265406e-03
   3.4104552e-01  -9.1571885e-03
   3.4172086e-01  -1.6653702e-02
   3.4239620e-01  -2.3962951e-02
   3.4307154e-01  -3.1033583e-02
   3.4374687e-01  -3.7816371e-02
   3.4442221e-01  -4.4264546e-02
   3.4509755e-01  -5.0334113e-02
   3.4577289e-01  -5.5984141e-02
   3.4644822e-01  -6.1177029e-02
   3.4712356e-01  -6.5878750e-02
   3.4779890e-01  -7.0059070e-02
   3.4847424e-01  -7.3691729e-02
   3.4914957e-01  -7.6754605e-02
   3.4982491e-01  -7.9229841e-02
   3.5050025e-01  -8.1103940e-02
   3.5117559e-01  -8.2367833e-02
   3.5185093e-01  -8.3016912e-02
   3.5252626e-01  -8.3051034e-02
   3.5320160e-01  -8.2474488e-02
   3.5387694e-01  -8.1295938e-02
   3.5455228e-01  -7.9528331e-02
   3.5522761e-01  -7.7188775e-02
   3.5590295e-01  -7.4298389e-02
   3.5657829e-01  -7.0882126e-02
   3.5725363e-01  -6.6968572e-02
   3.5792896e-01  -6.2589714e-02
   3.5860430e-01  -5.7780690e-02
   3.5927964e-01  -5.2579519e-02
   3.5995498e-01  -4.7026810e-02
   3.6063032e-01  -4.1165450e-02
   3.6130565e-01  -3.5040288e-02
   3.6198099e-01  -2.8697798e-02
   3.6265633e-01  -2.2185733e-02
   3.6333167e-01  -1.5552777e-02
   3.6400700e-01  -8.8481909e-03
   3.6468234e-01  -2.1214481e-03
   3.6535768e-01   4.5781173e-03
   3.6603302e-01   1.1201667e-02
   3.6670835e-01   1.7701208e-02
   3.6738369e-01   2.4029933e-02
   3.6805903e-01   3.0142552e-02
   3.6873437e-01   3.5995608e-02
   3.6940970e-01   4.1547785e-02
   3.7008504e-01   4.6760191e-02
   3.7076038e-01   5.1596626e-02
   3.7143572e-01   5.6023830e-02
   3.7211106e-01   6.0011707e-02
   3.7278639e-01   6.3533526e-02
   3.7346173e-01   6.6566096e-02
   3.7413707e-01   6.9089915e-02
   3.7481241e-01   7.1089294e-02
   3.7548774e-01   7.2552448e-02
   3.7616308e-01   7.3471563e-02
   3.7683842e-01   7.3842832e-02
   3.7751376e-01   7.3666465e-02
   3.7818909e-01   7.2946662e-02
   3.7886443e-01   7.1691568e-02
   3.7953977e-01   6.9913192e-02
   3.8021511e-01   6.7627302e-02
   3.8089045e-01   6.4853292e-02
   3.8156578e-01   6.1614025e-02
   3.8224112e-01   5.7935648e-02
   3.8291646e-01   5.3847392e-02
   3.8359180e-01   4.9381337e-02
   3.8426713e-01   4.4572175e-02
   3.8494247e-01   3.9456939e-02
   3.8561781e-01   3.4074726e-02
   3.8629315e-01   2.8466404e-02
   3.8696848e-01   2.2674305e-02
   3.8764382e-01   1.6741913e-02
   3.8831916e-01   1.0713540e-02
   3.8899450e-01   4.6340003e-03
   3.8966983e-01  -1.4517161e-03
   3.9034517e-01  -7.4987733e-03
   3.9102051e-01  -1.3462815e-02
   3.9169585e-01  -1.9300287e-02
   3.9237119e-01  -2.4968747e-02
   3.9304652e-01  -3.0427176e-02
   3.9372186e-01  -3.5636265e-02
   3.9439720e-01  -4.0558699e-02
   3.9507254e-01  -4.5159418e-02
   3.9574787e-01  -4.9405868e-02
   3.9642321e-01  -5.3268224e-02
   3.9709855e-01  -5.6719600e-02
   3.9777389e-01  -5.9736230e-02
   3.9844922e-01  -6.2297637e-02
   3.9912456e-01  -6.4386762e-02
   3.9979990e-01  -6.5990079e-02
   4.0047524e-01  -6.7097681e-02
   4.0115058e-01  -6.7703340e-02
   4.0182591e-01  -6.7804534e-02
   4.0250125e-01  -6.7402458e-02
   4.0317659e-01  -6.6501998e-02
   4.0385193e-01  -6.5111683e-02
   4.0452726e-01  -6.3243610e-02
   4.0520260e-01  -6.0913344e-02
   4.0587794e-01  -5.8139789e-02
   4.0655328e-01  -5.4945040e-02
   4.0722861e-01  -5.1354213e-02
   4.0790395e-01  -4.7395244e-02
   4.0857929e-01  -4.3098683e-02
   4.0925463e-01  -3.8497456e-02
   4.0992996e-01  -3.3626619e-02
   4.1060530e-01  -2.8523092e-02
   4.1128064e-01  -2.3225384e-02
   4.1195598e-01  -1.7773308e-02
   4.1263132e-01  -1.2207679e-02
   4.1330665e-01  -6.5700186e-03
   4.1398199e-01  -9.0224270e-04
   4.1465733e-01   4.7536427e-03
   4.1533267e-01   1.0355852e-02
   4.1600800e-01   1.5863125e-02
   4.1668334e-01   2.1235028e-02
   4.1735868e-01   2.6432247e-02
   4.1803402e-01   3.1416877e-02
   4.1870935e-01   3.6152689e-02
   4.1938469e-01   4.0605397e-02
   4.2006003e-01   4.4742900e-02
   4.2073537e-01   4.8535515e-02
   4.2141071e-01   5.1956186e-02
   4.2208604e-01   5.4980675e-02
   4.2276138e-01   5.7587733e-02
   4.2343672e-01   5.9759248e-02
   4.2411206e-01   6.1480371e-02
   4.2478739e-01   6.2739611e-02
   4.2546273e-01   6.3528918e-02
   4.2613807e-01   6.3843729e-02
   4.2681341e-01   6.3682991e-02
   4.2748874e-01   6.3049164e-02
   4.2816408e-01   6.1948190e-02
   4.2883942e-01   6.0389445e-02
   4.2951476e-01   5.8385657e-02
   4.3019010e-01   5.5952808e-02
   4.3086543e-01   5.3110005e-02
   4.3154077e-01   4.9879336e-02
   4.3221611e-01   4.6285697e-02
   4.3289145e-01   4.2356605e-02
   4.3356678e-01   3.8121988e-02
   4.3424212e-01   3.3613959e-02
   4.3491746e-01   2.8866577e-02
   4.3559280e-01   2.3915589e-02
   4.3626813e-01   1.8798165e-02
   4.3694347e-01   1.3552623e-02
   4.3761881e-01   8.2181395e-03
   4.3829415e-01   2.8344651e-03
   4.3896948e-01  -2.5583734e-03
   4.3964482e-01  -7.9203664e-03
   4.4032016e-01  -1.3211817e-02
   4.4099550e-01  -1.8393631e-02
   4.4167084e-01  -2.3427607e-02
   4.4234617e-01  -2.8276710e-02
   4.4302151e-01  -3.2905351e-02
   4.4369685e-01  -3.7279636e-02
   4.4437219e-01  -4.1367619e-02
   4.4504752e-01  -4.5139534e-02
   4.4572286e-01  -4.8568006e-02
   4.4639820e-01  -5.1628252e-02
   4.4707354e-01  -5.4298257e-02
   4.4774887e-01  -5.6558932e-02
   4.4842421e-01  -5.8394249e-02
   4.4909955e-01  -5.9791357e-02
   4.4977489e-01  -6.0740665e-02
   4.5045023e-01  -6.1235912e-02
   4.5112556e-01  -6.1274207e-02
   4.5180090e-01  -6.0856044e-02
   4.5247624e-01  -5.9985293e-02
   4.5315158e-01  -5.8669165e-02
   4.5382691e-01  -5.6918156e-02
   4.5450225e-01  -5.4745964e-02
   4.5517759e-01  -5.2169380e-02
   4.5585293e-01  -4.9208163e-02
   4.5652826e-01  -4.5884889e-02
   4.5720360e-01  -4.2224780e-02
   4.5787894e-01  -3.8255513e-02
   4.5855428e-01  -3.4007015e-02
   4.5922961e-01  -2.9511238e-02
   4.5990495e-01  -2.4801918e-02
   4.6058029e-01  -1.9914327e-02
   4.6125563e-01  -1.4885011e-02
   4.6193097e-01  -9.7515137e-03
   4.6260630e-01  -4.5521051e-03
   4.6328164e-01   6.7450738e-04
   4.6395698e-01   5.8894627e-03
   4.6463232e-01   1.1054034e-02
   4.6530765e-01   1.6129913e-02
   4.6598299e-01   2.1079494e-02
   4.6665833e-01   2.5866150e-02
   4.6733367e-01   3.0454502e-02
   4.6800900e-01   3.4810679e-02
   4.6868434e-01   3.8902567e-02
   4.6935968e-01   4.2700042e-02
   4.7003502e-01   4.6175194e-02
   4.7071036e-01   4.9302527e-02
   4.7138569e-01   5.2059150e-02
   4.7206103e-01   5.4424936e-02
   4.7273637e-01   5.6382678e-02
   4.7341171e-01   5.7918204e-02
   4.7408704e-01   5.9020485e-02
   4.7476238e-01   5.9681711e-02
   4.7543772e-01   5.9897347e-02
   4.7611306e-01   5.9666163e-02
   4.7678839e-01   5.8990243e-02
   4.7746373e-01   5.7874963e-02
   4.7813907e-01   5.6328951e-02
   4.7881441e-01   5.4364023e-02
   4.7948974e-01   5.1995088e-02
   4.8016508e-01   4.9240041e-02
   4.8084042e-01   4.6119626e-02
   4.8151576e-01   4.2657282e-02
   4.8219110e-01   3.8878967e-02
   4.8286643e-01   3.4812966e-02
   4.8354177e-01   3.0489679e-02
   4.8421711e-01   2.5941397e-02
   4.8489245e-01   2.1202062e-02
   4.8556778e-01   1.6307013e-02
   4.8624312e-01   1.1292726e-02
   4.8691846e-01   6.1965459e-03
   4.8759380e-01   1.0564055e-03
   4.8826913e-01  -4.0894516e-03
   4.8894447e-01  -9.2027550e-03
   4.8961981e-01  -1.4245491e-02
   4.9029515e-01  -1.9180181e-02
   4.9097049e-01  -2.3970164e-02
   4.9164582e-01  -2.8579859e-02
   4.9232116e-01  -3.2975035e-02
   4.9299650e-01  -3.7123061e-02
   4.9367184e-01  -4.0993146e-02
   4.9434717e-01  -4.4556567e-02
   4.9502251e-01  -4.7786882e-02
   4.9569785e-01  -5.0660122e-02
   4.9637319e-01  -5.3154972e-02
   4.9704852e-01  -5.5252925e-02
   4.9772386e-01  -5.6938419e-02
   4.9839920e-01  -5.8198952e-02
   4.9907454e-01  -5.9025177e-02
   4.9974987e-01  -5.9410964e-02
   5.0042521e-01  -5.9353454e-02
   5.0110055e-01  -5.8853072e-02
   5.0177589e-01  -5.7913530e-02
   5.0245123e-01  -5.6541795e-02
   5.0312656e-01  -5.4748042e-02
   5.0380190e-01  -5.2545575e-02
   5.0447724e-01  -4.9950731e-02
   5.0515258e-01  -4.6982759e-02
   5.0582791e-01  -4.3663679e-02
   5.0650325e-01  -4.0018118e-02
   5.0717859e-01  -3.6073129e-02
   5.0785393e-01  -3.1857992e-02
   5.0852926e-01  -2.7403998e-02
   5.0920460e-01  -2.2744216e-02
   5.0987994e-01  -1.7913252e-02
   5.1055528e-01  -1.2946991e-02
   5.1123062e-01  -7.8823349e-03
   5.1190595e-01  -2.7569261e-03
   5.1258129e-01   2.3911275e-03
   5.1325663e-01   7.5235355e-03
   5.1393197e-01   1.2602108e-02
   5.1460730e-01   1.7589037e-02
   5.1528264e-01   2.2447177e-02
   5.1595798e-01   2.7140322e-02
   5.1663332e-01   3.1633468e-02
   5.1730865e-01   3.5893080e-02
   5.1798399e-01   3.9887333e-02
   5.1865933e-01   4.3586355e-02
   5.1933467e-01   4.6962445e-02
   5.2001001e-01   4.9990280e-02
   5.2068534e-01   5.2647103e-02
   5.2136068e-01   5.4912896e-02
   5.2203602e-01   5.6770526e-02
   5.2271136e-01   5.8205873e-02
   5.2338669e-01   5.9207944e-02
   5.2406203e-01   5.9768946e-02
   5.2473737e-01   5.9884354e-02
   5.2541271e-01   5.9552944e-02
   5.2608804e-01   5.8776802e-02
   5.2676338e-01   5.7561317e-02
   5.2743872e-01   5.5915141e-02
   5.2811406e-01   5.3850124e-02
   5.2878939e-01   5.1381237e-02
   5.2946473e-01   4.8526458e-02
   5.3014007e-01   4.5306643e-02
   5.3081541e-01   4.1745378e-02
   5.3149075e-01   3.7868800e-02
   5.3216608e-01   3.3705416e-02
   5.3284142e-01   2.9285887e-02
   5.3351676e-01   2.4642805e-02
   5.3419210e-01   1.9810457e-02
   5.3486743e-01   1.4824571e-02
   5.3554277e-01   9.7220533e-03
   5.3621811e-01   4.5407195e-03
   5.3689345e-01  -6.8098721e-04
   5.3756878e-01  -5.9042772e-03
   5.3824412e-01  -1.1090302e-02
   5.3891946e-01  -1.6200439e-02
   5.3959480e-01  -2.1196582e-02
   5.4027014e-01  -2.6041416e-02
   5.4094547e-01  -3.0698703e-02
   5.4162081e-01  -3.5133543e-02
   5.4229615e-01  -3.9312638e-02
   5.4297149e-01  -4.3204539e-02
   5.4364682e-01  -4.6779883e-02
   5.4432216e-01  -5.0011609e-02
   5.4499750e-01  -5.2875163e-02
   5.4567284e-01  -5.5348685e-02
   5.4634817e-01  -5.7413172e-02
   5.4702351e-01  -5.9052621e-02
   5.4769885e-01  -6.0254158e-02
   5.4837419e-01  -6.1008130e-02
   5.4904952e-01  -6.1308188e-02
   5.4972486e-01  -6.1151335e-02
   5.5040020e-01  -6.0537954e-02
   5.5107554e-01  -5.9471814e-02
   5.5175088e-01  -5.7960043e-02
   5.5242621e-01  -5.6013083e-02
   5.5310155e-01  -5.3644621e-02
   5.5377689e-01  -5.0871489e-02
   5.5445223e-01  -4.7713549e-02
   5.5512756e-01  -4.4193549e-02
   5.5580290e-01  -4.0336962e-02
   5.5647824e-01  -3.6171802e-02
   5.5715358e-01  -3.1728423e-02
   5.5782891e-01  -2.7039298e-02
   5.5850425e-01  -2.2138784e-02
   5.5917959e-01  -1.7062872e-02
   5.5985493e-01  -1.1848924e-02
   5.6053027e-01  -6.5354020e-03
   5.6120560e-01  -1.1615824e-03
   5.6188094e-01   4.2327278e-03
   5.6255628e-01   9.6074865e-03
   5.6323162e-01   1.4922710e-02
   5.6390695e-01   2.0138769e-02
   5.6458229e-01   2.5216680e-02
   5.6525763e-01   3.0118398e-02
   5.6593297e-01   3.4807095e-02
   5.6660830e-01   3.9247436e-02
   5.6728364e-01   4.3405842e-02
   5.6795898e-01   4.7250745e-02
   5.6863432e-01   5.0752821e-02
   5.6930965e-01   5.3885213e-02
   5.6998499e-01   5.6623735e-02
   5.7066033e-01   5.8947057e-02
   5.7133567e-01   6.0836869e-02
   5.7201101e-01   6.2278021e-02
   5.7268634e-01   6.3258646e-02
   5.7336168e-01   6.3770251e-02
   5.7403702e-01   6.3807794e-02
   5.7471236e-01   6.3369723e-02
   5.7538769e-01   6.2458002e-02
   5.7606303e-01   6.1078101e-02
   5.7673837e-01   5.9238970e-02
   5.7741371e-01   5.6952977e-02
   5.7808904e-01   5.4235828e-02
   5.7876438e-01   5.1106462e-02
   5.7943972e-01   4.7586917e-02
   5.8011506e-01   4.3702179e-02
   5.8079040e-01   3.9480004e-02
   5.8146573e-01   3.4950725e-02
   5.8214107e-01   3.0147029e-02
   5.8281641e-01   2.5103733e-02
   5.8349175e-01   1.9857523e-02
   5.8416708e-01   1.4446699e-02
   5.8484242e-01   8.9108924e-03
   5.8551776e-01   3.2907788e-03
   5.8619310e-01  -2.3722160e-03
   5.8686843e-01  -8.0362196e-03
   5.8754377e-01  -1.3659220e-02
   5.8821911e-01  -1.9199373e-02
   5.8889445e-01  -2.4615312e-02
   5.8956978e-01  -2.9866451e-02
   5.9024512e-01  -3.4913290e-02
   5.9092046e-01  -3.9717703e-02
   5.9159580e-01  -4.4243227e-02
   5.9227114e-01  -4.8455334e-02
   5.9294647e-01  -5.2321691e-02
   5.9362181e-01  -5.5812404e-02
   5.9429715e-01  -5.8900247e-02
   5.9497249e-01  -6.1560872e-02
   5.9564782e-01  -6.3772993e-02
   5.9632316e-01  -6.5518559e-02
   5.9699850e-01  -6.6782894e-02
   5.9767384e-01  -6.7554817e-02
   5.9834917e-01  -6.7826737e-02
   5.9902451e-01  -6.7594721e-02
   5.9969985e-01  -6.6858537e-02
   6.0037519e-01  -6.5621669e-02
   6.0105053e-01  -6.3891303e-02
   6.0172586e-01  -6.1678292e-02
   6.0240120e-01  -5.8997086e-02
   6.0307654e-01  -5.5865642e-02
   6.0375188e-01  -5.2305306e-02
   6.0442721e-01  -4.8340666e-02
   6.0510255e-01  -4.3999391e-02
   6.0577789e-01  -3.9312033e-02
   6.0645323e-01  -3.4311819e-02
   6.0712856e-01  -2.9034418e-02
   6.0780390e-01  -2.3517688e-02
   6.0847924e-01  -1.7801409e-02
   6.0915458e-01  -1.1926997e-02
   6.0982991e-01  -5.9372128e-03
   6.1050525e-01   1.2415138e-04
   6.1118059e-01   6.2125836e-03
   6.1185593e-01   1.2283177e-02
   6.1253127e-01   1.8290955e-02
   6.1320660e-01   2.4191202e-02
   6.1388194e-01   2.9939789e-02
   6.1455728e-01   3.5493501e-02
   6.1523262e-01   4.0810356e-02
   6.1590795e-01   4.5849916e-02
   6.1658329e-01   5.0573590e-02
   6.1725863e-01   5.4944928e-02
   6.1793397e-01   5.8929889e-02
   6.1860930e-01   6.2497109e-02
   6.1928464e-01   6.5618135e-02
   6.1995998e-01   6.8267654e-02
   6.2063532e-01   7.0423685e-02
   6.2131066e-01   7.2067760e-02
   6.2198599e-01   7.3185074e-02
   6.2266133e-01   7.3764611e-02
   6.2333667e-01   7.3799241e-02
   6.2401201e-01   7.3285796e-02
   6.2468734e-01   7.2225106e-02
   6.2536268e-01   7.0622020e-02
   6.2603802e-01   6.8485385e-02
   6.2671336e-01   6.5828005e-02
   6.2738869e-01   6.2666569e-02
   6.2806403e-01   5.9021548e-02
   6.2873937e-01   5.4917066e-02
   6.2941471e-01   5.0380744e-02
   6.3009005e-01   4.5443518e-02
   6.3076538e-01   4.0139435e-02
   6.3144072e-01   3.4505415e-02
   6.3211606e-01   2.8581006e-02
   6.3279140e-01   2.2408108e-02
   6.3346673e-01   1.6030682e-02
   6.3414207e-01   9.4944419e-03
   6.3481741e-01   2.8465358e-03
   6.3549275e-01  -3.8647913e-03
   6.3616808e-01  -1.0590539e-02
   6.3684342e-01  -1.7281303e-02
   6.3751876e-01  -2.3887629e-02
   6.3819410e-01  -3.0360374e-02
   6.3886943e-01  -3.6651060e-02
   6.3954477e-01  -4.2712232e-02
   6.4022011e-01  -4.8497804e-02
   6.4089545e-01  -5.3963406e-02
   6.4157079e-01  -5.9066709e-02
   6.4224612e-01  -6.3767748e-02
   6.4292146e-01  -6.8029223e-02
   6.4359680e-01  -7.1816788e-02
   6.4427214e-01  -7.5099315e-02
   6.4494747e-01  -7.7849138e-02
   6.4562281e-01  -8.0042281e-02
   6.4629815e-01  -8.1658646e-02
   6.4697349e-01  -8.2682193e-02
   6.4764882e-01  -8.3101075e-02
   6.4832416e-01  -8.2907754e-02
   6.4899950e-01  -8.2099085e-02
   6.4967484e-01  -8.0676368e-02
   6.5035018e-01  -7.8645369e-02
   6.5102551e-01  -7.6016309e-02
   6.5170085e-01  -7.2803822e-02
   6.5237619e-01  -6.9026884e-02
   6.5305153e-01  -6.4708701e-02
   6.5372686e-01  -5.9876581e-02
   6.5440220e-01  -5.4561760e-02
   6.5507754e-01  -4.8799213e-02
   6.5575288e-01  -4.2627430e-02
   6.5642821e-01  -3.6088161e-02
   6.5710355e-01  -2.9226152e-02
   6.5777889e-01  -2.2088838e-02
   6.5845423e-01  -1.4726030e-02
   6.5912956e-01  -7.1895757e-03
   6.5980490e-01   4.6699295e-04
   6.6048024e-01   8.1888303e-03
   6.6115558e-01   1.5920156e-02
   6.6183092e-01   2.3604647e-02
   6.6250625e-01   3.1185830e-02
   6.6318159e-01   3.8607487e-02
   6.6385693e-01   4.5814052e-02
   6.6453227e-01   5.2751015e-02
   6.6520760e-01   5.9365316e-02
   6.6588294e-01   6.5605733e-02
   6.6655828e-01   7.1423262e-02
   6.6723362e-01   7.6771482e-02
   6.6790895e-01   8.1606906e-02
   6.6858429e-01   8.5889315e-02
   6.6925963e-01   8.9582067e-02
   6.6993497e-01   9.2652395e-02
   6.7061031e-01   9.5071664e-02
   6.7128564e-01   9.6815618e-02
   6.7196098e-01   9.7864584e-02
   6.7263632e-01   9.8203658e-02
   6.7331166e-01   9.7822850e-02
   6.7398699e-01   9.6717203e-02
   6.7466233e-01   9.4886873e-02
   6.7533767e-01   9.2337181e-02
   6.7601301e-01   8.9078619e-02
   6.7668834e-01   8.5126834e-02
   6.7736368e-01   8.0502562e-02
   6.7803902e-01   7.5231540e-02
   6.7871436e-01   6.9344375e-02
   6.7938969e-01   6.2876378e-02
   6.8006503e-01   5.5867367e-02
   6.8074037e-01   4.8361440e-02
   6.8141571e-01   4.0406709e-02
   6.8209105e-01   3.2055011e-02
   6.8276638e-01   2.3361590e-02
   6.8344172e-01   1.4384750e-02
   6.8411706e-01   5.1854849e-03
   6.8479240e-01  -4.1729101e-03
   6.8546773e-01  -1.3625251e-02
   6.8614307e-01  -2.3104889e-02
   6.8681841e-01  -3.2544156e-02
   6.8749375e-01  -4.1874811e-02
   6.8816908e-01  -5.1028505e-02
   6.8884442e-01  -5.9937243e-02
   6.8951976e-01  -6.8533852e-02
   6.9019510e-01  -7.6752452e-02
   6.9087044e-01  -8.4528912e-02
   6.9154577e-01  -9.1801309e-02
   6.9222111e-01  -9.8510376e-02
   6.9289645e-01  -1.0459993e-01
   6.9357179e-01  -1.1001729e-01
   6.9424712e-01  -1.1471368e-01
   6.9492246e-01  -1.1864460e-01
   6.9559780e-01  -1.2177018e-01
   6.9627314e-01  -1.2405550e-01
   6.9694847e-01  -1.2547089e-01
   6.9762381e-01  -1.2599221e-01
   6.9829915e-01  -1.2560106e-01
   6.9897449e-01  -1.2428500e-01
   6.9964982e-01  -1.2203769e-01
   7.0032516e-01  -1.1885903e-01
   7.0100050e-01  -1.1475524e-01
   7.0167584e-01  -1.0973891e-01
   7.0235118e-01  -1.0382902e-01
   7.0302651e-01  -9.7050863e-02
   7.0370185e-01  -8.9436028e-02
   7.0437719e-01  -8.1022248e-02
   7.0505253e-01  -7.1853258e-02
   7.0572786e-01  -6.1978606e-02
   7.0640320e-01  -5.1453419e-02
   7.0707854e-01  -4.0338138e-02
   7.0775388e-01  -2.8698212e-02
   7.0842921e-01  -1.6603769e-02
   7.0910455e-01  -4.1292415e-03
   7.0977989e-01   8.6470276e-03
   7.1045523e-01   2.1643211e-02
   7.1113057e-01   3.4774445e-02
   7.1180590e-01   4.7953306e-02
   7.1248124e-01   6.1090299e-02
   7.1315658e-01   7.4094366e-02
   7.1383192e-01   8.6873410e-02
   7.1450725e-01   9.9334828e-02
   7.1518259e-01   1.1138605e-01
   7.1585793e-01   1.2293509e-01
   7.1653327e-01   1.3389107e-01
   7.1720860e-01   1.4416479e-01
   7.1788394e-01   1.5366925e-01
   7.1855928e-01   1.6232020e-01
   7.1923462e-01   1.7003660e-01
   7.1990995e-01   1.7674120e-01
   7.2058529e-01   1.8236096e-01
   7.2126063e-01   1.8682752e-01
   7.2193597e-01   1.9007768e-01
   7.2261131e-01   1.9205377e-01
   7.2328664e-01   1.9270403e-01
   7.2396198e-01   1.9198299e-01
   7.2463732e-01   1.8985175e-01
   7.2531266e-01   1.8627828e-01
   7.2598799e-01   1.8123767e-01
   7.2666333e-01   1.7471232e-01
   7.2733867e-01   1.6669209e-01
   7.2801401e-01   1.5717446e-01
   7.2868934e-01   1.4616456e-01
   7.2936468e-01   1.3367526e-01
   7.3004002e-01   1.1972712e-01
   7.3071536e-01   1.0434836e-01
   7.3139070e-01   8.7574777e-02
   7.3206603e-01   6.9449579e-02
   7.3274137e-01   5.0023241e-02
   7.3341671e-01   2.9353276e-02
   7.3409205e-01   7.5039738e-03
   7.3476738e-01  -1.5453885e-02
   7.3544272e-01  -3.9443365e-02
   7.3611806e-01  -6.4381739e-02
   7.3679340e-01  -9.0180886e-02
   7.3746873e-01  -1.1674772e-01
   7.3814407e-01  -1.4398463e-01
   7.3881941e-01  -1.7179001e-01
   7.3949475e-01  -2.0005868e-01
   7.4017009e-01  -2.2868249e-01
   7.4084542e-01  -2.5755079e-01
   7.4152076e-01  -2.8655106e-01
   7.4219610e-01  -3.1556938e-01
   7.4287144e-01  -3.4449107e-01
   7.4354677e-01  -3.7320124e-01
   7.4422211e-01  -4.0158537e-01
   7.4489745e-01  -4.2952985e-01
   7.4557279e-01  -4.5692261e-01
   7.4624812e-01  -4.8365360e-01
   7.4692346e-01  -5.0961542e-01
   7.4759880e-01  -5.3470376e-01
   7.4827414e-01  -5.5881800e-01
   7.4894947e-01  -5.8186163e-01
   7.4962481e-01  -6.0374277e-01
   7.5030015e-01  -6.2437459e-01
   7.5097549e-01  -6.4367571e-01
   7.5165083e-01  -6.6157064e-01
   7.5232616e-01  -6.7799006e-01
   7.5300150e-01  -6.9287122e-01
   7.5367684e-01  -7.0615813e-01
   7.5435218e-01  -7.1780191e-01
   7.5502751e-01  -7.2776091e-01
   7.5570285e-01  -7.3600094e-01
   7.5637819e-01  -7.4249535e-01
   7.5705353e-01  -7.4722517e-01
   7.5772886e-01  -7.5017914e-01
   7.5840420e-01  -7.5135371e-01
   7.5907954e-01  -7.5075302e-01
   7.5975488e-01  -7.4838882e-01
   7.6043022e-01  -7.4428038e-01
   7.6110555e-01  -7.3845432e-01
   7.6178089e-01  -7.3094447e-01
   7.6245623e-01  -7.2179158e-01
   7.6313157e-01  -7.1104313e-01
   7.6380690e-01  -6.9875303e-01
   7.6448224e-01  -6.8498128e-01
   7.6515758e-01  -6.6979364e-01
   7.6583292e-01  -6.5326126e-01
   7.6650825e-01  -6.3546032e-01
   7.6718359e-01  -6.1647152e-01
   7.6785893e-01  -5.9637975e-01
   7.6853427e-01  -5.7527356e-01
   7.6920960e-01  -5.5324474e-01
   7.6988494e-01  -5.3038782e-01
   7.7056028e-01  -5.0679957e-01
   7.7123562e-01  -4.8257854e-01
   7.7191096e-01  -4.5782454e-01
   7.7258629e-01  -4.3263815e-01
   7.7326163e-01  -4.0712021e-01
   7.7393697e-01  -3.8137138e-01
   7.7461231e-01  -3.5549157e-01
   7.7528764e-01  -3.2957955e-01
   7.7596298e-01  -3.0373245e-01
   7.7663832e-01  -2.7804530e-01
   7.7731366e-01  -2.5261065e-01
   7.7798899e-01  -2.2751811e-01
   7.7866433e-01  -2.0285396e-01
   7.7933967e-01  -1.7870083e-01
   7.8001501e-01  -1.5513730e-01
   7.8069035e-01  -1.3223763e-01
   7.8136568e-01  -1.1007142e-01
   7.8204102e-01  -8.8703389e-02
   7.8271636e-01  -6.8193124e-02
   7.8339170e-01  -4.8594868e-02
   7.8406703e-01  -2.9957359e-02
   7.8474237e-01  -1.2323680e-02
   7.8541771e-01   4.2688483e-03
   7.8609305e-01   1.9788751e-02
   7.8676838e-01   3.4210449e-02
   7.8744372e-01   4.7514273e-02
   7.8811906e-01   5.9686455e-02
   7.8879440e-01   7.0719085e-02
   7.8946973e-01   8.0610041e-02
   7.9014507e-01   8.9362888e-02
   7.9082041e-01   9.6986749e-02
   7.9149575e-01   1.0349616e-01
   7.9217109e-01   1.0891088e-01
   7.9284642e-01   1.1325570e-01
   7.9352176e-01   1.1656022e-01
   7.9419710e-01   1.1885860e-01
   7.9487244e-01   1.2018929e-01
   7.9554777e-01   1.2059477e-01
   7.9622311e-01   1.2012125e-01
   7.9689845e-01   1.1881833e-01
   7.9757379e-01   1.1673875e-01
   7.9824912e-01   1.1393797e-01
   7.9892446e-01   1.1047392e-01
   7.9959980e-01   1.0640659e-01
   8.0027514e-01   1.0179772e-01
   8.0095048e-01   9.6710438e-02
   8.0162581e-01   9.1208906e-02
   8.0230115e-01   8.5357978e-02
   8.0297649e-01   7.9222854e-02
   8.0365183e-01   7.2868732e-02
   8.0432716e-01   6.6360480e-02
   8.0500250e-01   5.9762305e-02
   8.0567784e-01   5.3137436e-02
   8.0635318e-01   4.6547819e-02
   8.0702851e-01   4.0053817e-02
   8.0770385e-01   3.3713934e-02
   8.0837919e-01   2.7584542e-02
   8.0905453e-01   2.1719631e-02
   8.0972986e-01   1.6170573e-02
   8.1040520e-01   1.0985898e-02
   8.1108054e-01   6.2110990e-03
   8.1175588e-01   1.8884413e-03
   8.1243122e-01  -1.9431997e-03
   8.1310655e-01  -5.2484857e-03
   8.1378189e-01  -7.9957431e-03
   8.1445723e-01  -1.0157071e-02
   8.1513257e-01  -1.1708429e-02
   8.1580790e-01  -1.2629709e-02
   8.1648324e-01  -1.2904782e-02
   8.1715858e-01  -1.2521530e-02
   8.1783392e-01  -1.1471859e-02
   8.1850925e-01  -9.7516930e-03
   8.1918459e-01  -7.3609477e-03
   8.1985993e-01  -4.3034903e-03
   8.2053527e-01  -5.8708036e-04
   8.2121061e-01   3.7767056e-03
   8.2188594e-01   8.7725647e-03
   8.2256128e-01   1.4381574e-02
   8.2323662e-01   2.0581309e-02
   8.2391196e-01   2.7345979e-02
   8.2458729e-01   3.4646574e-02
   8.2526263e-01   4.2451021e-02
   8.2593797e-01   5.0724352e-02
   8.2661331e-01   5.9428889e-02
   8.2728864e-01   6.8524424e-02
   8.2796398e-01   7.7968426e-02
   8.2863932e-01   8.7716237e-02
   8.2931466e-01   9.7721292e-02
   8.2998999e-01   1.0793533e-01
   8.3066533e-01   1.1830861e-01
   8.3134067e-01   1.2879016e-01
   8.3201601e-01   1.3932799e-01
   8.3269135e-01   1.4986933e-01
   8.3336668e-01   1.6036084e-01
   8.3404202e-01   1.7074891e-01
   8.3471736e-01   1.8097981e-01
   8.3539270e-01   1.9099999e-01
   8.3606803e-01   2.0075631e-01
   8.3674337e-01   2.1019623e-01
   8.3741871e-01   2.1926808e-01
   8.3809405e-01   2.2792126e-01
   8.3876938e-01   2.3610648e-01
   8.3944472e-01   2.4377598e-01
   8.4012006e-01   2.5088374e-01
   8.4079540e-01   2.5738567e-01
   8.4147074e-01   2.6323983e-01
   8.4214607e-01   2.6840662e-01
   8.4282141e-01   2.7284898e-01
   8.4349675e-01   2.7653253e-01
   8.4417209e-01   2.7942580e-01
   8.4484742e-01   2.8150033e-01
   8.4552276e-01   2.8273086e-01
   8.4619810e-01   2.8309548e-01
   8.4687344e-01   2.8257571e-01
   8.4754877e-01   2.8115670e-01
   8.4822411e-01   2.7882727e-01
   8.4889945e-01   2.7558003e-01
   8.4957479e-01   2.7141150e-01
   8.5025013e-01   2.6632211e-01
   8.5092546e-01   2.6031634e-01
   8.5160080e-01   2.5340270e-01
   8.5227614e-01   2.4559383e-01
   8.5295148e-01   2.3690644e-01
   8.5362681e-01   2.2736136e-01
   8.5430215e-01   2.1698354e-01
   8.5497749e-01   2.0580199e-01
   8.5565283e-01   1.9384976e-01
   8.5632816e-01   1.8116387e-01
   8.5700350e-01   1.6778524e-01
   8.5767884e-01   1.5375861e-01
   8.5835418e-01   1.3913241e-01
   8.5902951e-01   1.2395866e-01
   8.5970485e-01   1.0829286e-01
   8.6038019e-01   9.2193742e-02
   8.6105553e-01   7.5723214e-02
   8.6173087e-01   5.8946096e-02
   8.6240620e-01   4.1929954e-02
   8.6308154e-01   2.4744872e-02
   8.6375688e-01   7.4632272e-03
   8.6443222e-01  -9.8405565e-03
   8.6510755e-01  -2.7090268e-02
   8.6578289e-01  -4.4208178e-02
   8.6645823e-01  -6.1115325e-02
   8.6713357e-01  -7.7731810e-02
   8.6780890e-01  -9.3977100e-02
   8.6848424e-01  -1.0977035e-01
   8.6915958e-01  -1.2503071e-01
   8.6983492e-01  -1.3967769e-01
   8.7051026e-01  -1.5363146e-01
   8.7118559e-01  -1.6681321e-01
   8.7186093e-01  -1.7914553e-01
   8.7253627e-01  -1.9055268e-01
   8.7321161e-01  -2.0096102e-01
   8.7388694e-01  -2.1029932e-01
   8.7456228e-01  -2.1849913e-01
   8.7523762e-01  -2.2549508e-01
   8.7591296e-01  -2.3122529e-01
   8.7658829e-01  -2.3563164e-01
   8.7726363e-01  -2.3866011e-01
   8.7793897e-01  -2.4026113e-01
   8.7861431e-01  -2.4038981e-01
   8.7928964e-01  -2.3900631e-01
   8.7996498e-01  -2.3607605e-01
   8.8064032e-01  -2.3156999e-01
   8.8131566e-01  -2.2546485e-01
   8.8199100e-01  -2.1774337e-01
   8.8266633e-01  -2.0839446e-01
   8.8334167e-01  -1.9741337e-01
   8.8401701e-01  -1.8480188e-01
   8.8469235e-01  -1.7056837e-01
   8.8536768e-01  -1.5472795e-01
   8.8604302e-01  -1.3730253e-01
   8.8671836e-01  -1.1832081e-01
   8.8739370e-01  -9.7818327e-02
   8.8806903e-01  -7.5837437e-02
   8.8874437e-01  -5.2427229e-02
   8.8941971e-01  -2.7643459e-02
   8.9009505e-01  -1.5484245e-03
   8.9077039e-01   2.5789186e-02
   8.9144572e-01   5.4294473e-02
   8.9212106e-01   8.3886545e-02
   8.9279640e-01   1.1447876e-01
   8.9347174e-01   1.4597902e-01
   8.9414707e-01   1.7829003e-01
   8.9482241e-01   2.1130972e-01
   8.9549775e-01   2.4493151e-01
   8.9617309e-01   2.7904477e-01
   8.9684842e-01   3.1353523e-01
   8.9752376e-01   3.4828540e-01
   8.9819910e-01   3.8317504e-01
   8.9887444e-01   4.1808164e-01
   8.9954977e-01   4.5288094e-01
   9.0022511e-01   4.8744744e-01
   9.0090045e-01   5.2165492e-01
   9.0157579e-01   5.5537700e-01
   9.0225113e-01   5.8848767e-01
   9.0292646e-01   6.2086187e-01
   9.0360180e-01   6.5237604e-01
   9.0427714e-01   6.8290870e-01
   9.0495248e-01   7.1234099e-01
   9.0562781e-01   7.4055721e-01
   9.0630315e-01   7.6744541e-01
   9.0697849e-01   7.9289789e-01
   9.0765383e-01   8.1681177e-01
   9.0832916e-01   8.3908942e-01
   9.0900450e-01   8.5963901e-01
   9.0967984e-01   8.7837497e-01
   9.1035518e-01   8.9521839e-01
   9.1103052e-01   9.1009747e-01
   9.1170585e-01   9.2294790e-01
   9.1238119e-01   9.3371319e-01
   9.1305653e-01   9.4234501e-01
   9.1373187e-01   9.4880344e-01
   9.1440720e-01   9.5305726e-01
   9.1508254e-01   9.5508411e-01
   9.1575788e-01   9.5487066e-01
   9.1643322e-01   9.5241275e-01
   9.1710855e-01   9.4771543e-01
   9.1778389e-01   9.4079303e-01
   9.1845923e-01   9.3166911e-01
   9.1913457e-01   9.2037642e-01
   9.1980990e-01   9.0695677e-01
   9.2048524e-01   8.9146093e-01
   9.2116058e-01   8.7394836e-01
   9.2183592e-01   8.5448704e-01
   9.2251126e-01   8.3315314e-01
   9.2318659e-01   8.1003069e-01
   9.2386193e-01   7.8521127e-01
   9.2453727e-01   7.5879351e-01
   9.2521261e-01   7.3088273e-01
   9.2588794e-01   7.0159042e-01
   9.2656328e-01   6.7103371e-01
   9.2723862e-01   6.3933486e-01
   9.2791396e-01   6.0662067e-01
   9.2858929e-01   5.7302189e-01
   9.2926463e-01   5.3867260e-01
   9.2993997e-01   5.0370953e-01
   9.3061531e-01   4.6827149e-01
   9.3129065e-01   4.3249862e-01
   9.3196598e-01   3.9653177e-01
   9.3264132e-01   3.6051179e-01
   9.3331666e-01   3.2457885e-01
   9.3399200e-01   2.8887178e-01
   9.3466733e-01   2.5352739e-01
   9.3534267e-01   2.1867978e-01
   9.3601801e-01   1.8445971e-01
   9.3669335e-01   1.5099399e-01
   9.3736868e-01   1.1840481e-01
   9.3804402e-01   8.6809194e-02
   9.3871936e-01   5.6318435e-02
   9.3939470e-01   2.7037536e-02
   9.4007004e-01  -9.3526974e-04
   9.4074537e-01  -2.7508986e-02
   9.4142071e-01  -5.2600279e-02
   9.4209605e-01  -7.6133861e-02
   9.4277139e-01  -9.8042831e-02
   9.4344672e-01  -1.1826897e-01
   9.4412206e-01  -1.3676298e-01
   9.4479740e-01  -1.5348472e-01
   9.4547274e-01  -1.6840328e-01
   9.4614807e-01  -1.8149718e-01
   9.4682341e-01  -1.9275433e-01
   9.4749875e-01  -2.0217207e-01
   9.4817409e-01  -2.0975713e-01
   9.4884942e-01  -2.1552548e-01
   9.4952476e-01  -2.1950221e-01
   9.5020010e-01  -2.2172129e-01
   9.5087544e-01  -2.2222537e-01
   9.5155078e-01  -2.2106541e-01
   9.5222611e-01  -2.1830039e-01
   9.5290145e-01  -2.1399689e-01
   9.5357679e-01  -2.0822866e-01
   9.5425213e-01  -2.0107617e-01
   9.5492746e-01  -1.9262607e-01
   9.5560280e-01  -1.8297067e-01
   9.5627814e-01  -1.7220740e-01
   9.5695348e-01  -1.6043816e-01
   9.5762881e-01  -1.4776874e-01
   9.5830415e-01  -1.3430815e-01
   9.5897949e-01  -1.2016802e-01
   9.5965483e-01  -1.0546189e-01
   9.6033017e-01  -9.0304537e-02
   9.6100550e-01  -7.4811336e-02
   9.6168084e-01  -5.9097545e-02
   9.6235618e-01  -4.3277655e-02
   9.6303152e-01  -2.7464717e-02
   9.6370685e-01  -1.1769693e-02
   9.6438219e-01   3.6991806e-03
   9.6505753e-01   1.8837009e-02
   9.6573287e-01   3.3542835e-02
   9.6640820e-01   4.7720199e-02
   9.6708354e-01   6.1277685e-02
   9.6775888e-01   7.4129414e-02
   9.6843422e-01   8.6195518e-02
   9.6910955e-01   9.7402566e-02
   9.6978489e-01   1.0768395e-01
   9.7046023e-01   1.1698022e-01
   9.7113557e-01   1.2523941e-01
   9.7181091e-01   1.3241724e-01
   9.7248624e-01   1.3847737e-01
   9.7316158e-01   1.4339151e-01
   9.7383692e-01   1.4713956e-01
   9.7451226e-01   1.4970960e-01
   9.7518759e-01   1.5109796e-01
   9.7586293e-01   1.5130912e-01
   9.7653827e-01   1.5035561e-01
   9.7721361e-01   1.4825789e-01
   9.7788894e-01   1.4504411e-01
   9.7856428e-01   1.4074986e-01
   9.7923962e-01   1.3541793e-01
   9.7991496e-01   1.2909789e-01
   9.8059030e-01   1.2184577e-01
   9.8126563e-01   1.1372362e-01
   9.8194097e-01   1.0479904e-01
   9.8261631e-01   9.5144723e-02
   9.8329165e-01   8.4837904e-02
   9.8396698e-01   7.3959825e-02
   9.8464232e-01   6.2595168e-02
   9.8531766e-01   5.0831460e-02
   9.8599300e-01   3.8758467e-02
   9.8666833e-01   2.6467578e-02
   9.8734367e-01   1.4051178e-02
   9.8801901e-01   1.6020142e-03
   9.8869435e-01  -1.0787429e-02
   9.8936968e-01  -2.3025564e-02
   9.9004502e-01  -3.5022312e-02
   9.9072036e-01  -4.6689718e-02
   9.9139570e-01  -5.7942534e-02
   9.9207104e-01  -6.8698800e-02
   9.9274637e-01  -7.8880387e-02
   9.9342171e-01  -8.8413523e-02
   9.9409705e-01  -9.7229284e-02
   9.9477239e-01  -1.0526406e-01
   9.9544772e-01  -1.1245996e-01
   9.9612306e-01  -1.1876523e-01
   9.9679840e-01  -1.2413457e-01
   9.9747374e-01  -1.2852944e-01
   9.9814907e-01  -1.3191833e-01
   9.9882441e-01  -1.3427696e-01
   9.9949975e-01  -1.3558842e-01
   1.0001751e+00  -1.3584333e-01
   1.0008504e+00  -1.3503987e-01
   1.0015258e+00  -1.3318379e-01
   1.0022011e+00  -1.3028837e-01
   1.0028764e+00  -1.2637437e-01
   1.0035518e+00  -1.2146984e-01
   1.0042271e+00  -1.1560995e-01
   1.0049025e+00  -1.0883680e-01
   1.0055778e+00  -1.0119907e-01
   1.0062531e+00  -9.2751748e-02
   1.0069285e+00  -8.3555728e-02
   1.0076038e+00  -7.3677437e-02
   1.0082791e+00  -6.3188372e-02
   1.0089545e+00  -5.2164629e-02
   1.0096298e+00  -4.0686388e-02
   1.0103052e+00  -2.8837387e-02
   1.0109805e+00  -1.6704347e-02
   1.0116558e+00  -4.3764022e-03
   1.0123312e+00   8.0555112e-03
   1.0130065e+00   2.0499262e-02
   1.0136818e+00   3.2862152e-02
   1.0143572e+00   4.5051542e-02
   1.0150325e+00   5.6975485e-02
   1.0157079e+00   6.8543357e-02
   1.0163832e+00   7.9666474e-02
   1.0170585e+00   9.0258711e-02
   1.0177339e+00   1.0023710e-01
   1.0184092e+00   1.0952240e-01
   1.0190845e+00   1.1803966e-01
   1.0197599e+00   1.2571879e-01
   1.0204352e+00   1.3249498e-01
   1.0211106e+00   1.3830927e-01
   1.0217859e+00   1.4310891e-01
   1.0224612e+00   1.4684781e-01
   1.0231366e+00   1.4948687e-01
   1.0238119e+00   1.5099433e-01
   1.0244872e+00   1.5134599e-01
   1.0251626e+00   1.5052549e-01
   1.0258379e+00   1.4852445e-01
   1.0265133e+00   1.4534262e-01
   1.0271886e+00   1.4098792e-01
   1.0278639e+00   1.3547653e-01
   1.0285393e+00   1.2883281e-01
   1.0292146e+00   1.2108923e-01
   1.0298899e+00   1.1228628e-01
   1.0305653e+00   1.0247225e-01
   1.0312406e+00   9.1703009e-02
   1.0319160e+00   8.0041770e-02
   1.0325913e+00   6.7558722e-02
   1.0332666e+00   5.4330685e-02
   1.0339420e+00   4.0440700e-02
   1.0346173e+00   2.5977576e-02
   1.0352926e+00   1.1035411e-02
   1.0359680e+00  -4.2869355e-03
   1.0366433e+00  -1.9886391e-02
   1.0373187e+00  -3.5656254e-02
   1.0379940e+00  -5.1486795e-02
   1.0386693e+00  -6.7265889e-02
   1.0393447e+00  -8.2879656e-02
   1.0400200e+00  -9.8213123e-02
   1.0406953e+00  -1.1315089e-01
   1.0413707e+00  -1.2757781e-01
   1.0420460e+00  -1.4137965e-01
   1.0427214e+00  -1.5444379e-01
   1.0433967e+00  -1.6665987e-01
   1.0440720e+00  -1.7792047e-01
   1.0447474e+00  -1.8812174e-01
   1.0454227e+00  -1.9716401e-01
   1.0460980e+00  -2.0495246e-01
   1.0467734e+00  -2.1139763e-01
   1.0474487e+00  -2.1641600e-01
   1.0481241e+00  -2.1993053e-01
   1.0487994e+00  -2.2187113e-01
   1.0494747e+00  -2.2217512e-01
   1.0501501e+00  -2.2078763e-01
   1.0508254e+00  -2.1766196e-01
   1.0515008e+00  -2.1275993e-01
   1.0521761e+00  -2.0605214e-01
   1.0528514e+00  -1.9751821e-01
   1.0535268e+00  -1.8714695e-01
   1.0542021e+00  -1.7493649e-01
   1.0548774e+00  -1.6089436e-01
   1.0555528e+00  -1.4503754e-01
   1.0562281e+00  -1.2739240e-01
   1.0569035e+00  -1.0799466e-01
   1.0575788e+00  -8.6889217e-02
   1.0582541e+00  -6.4130033e-02
   1.0589295e+00  -3.9779861e-02
   1.0596048e+00  -1.3909989e-02
   1.0602801e+00   1.3400077e-02
   1.0609555e+00   4.2062980e-02
   1.0616308e+00   7.1983915e-02
   1.0623062e+00   1.0306108e-01
   1.0629815e+00   1.3518614e-01
   1.0636568e+00   1.6824477e-01
   1.0643322e+00   2.0211720e-01
   1.0650075e+00   2.3667875e-01
   1.0656828e+00   2.7180050e-01
   1.0663582e+00   3.0734988e-01
   1.0670335e+00   3.4319128e-01
   1.0677089e+00   3.7918678e-01
   1.0683842e+00   4.1519677e-01
   1.0690595e+00   4.5108064e-01
   1.0697349e+00   4.8669744e-01
   1.0704102e+00   5.2190663e-01
   1.0710855e+00   5.5656865e-01
   1.0717609e+00   5.9054571e-01
   1.0724362e+00   6.2370235e-01
   1.0731116e+00   6.5590615e-01
   1.0737869e+00   6.8702834e-01
   1.0744622e+00   7.1694439e-01
   1.0751376e+00   7.4553463e-01
   1.0758129e+00   7.7268478e-01
   1.0764882e+00   7.9828651e-01
   1.0771636e+00   8.2223790e-01
   1.0778389e+00   8.4444391e-01
   1.0785143e+00   8.6481685e-01
   1.0791896e+00   8.8327670e-01
   1.0798649e+00   8.9975151e-01
   1.0805403e+00   9.1417769e-01
   1.0812156e+00   9.2650025e-01
   1.0818909e+00   9.3667304e-01
   1.0825663e+00   9.4465894e-01
   1.0832416e+00   9.5042995e-01
   1.0839170e+00   9.5396730e-01
   1.0845923e+00   9.5526146e-01
   1.0852676e+00   9.5431217e-01
   1.0859430e+00   9.5112836e-01
   1.0866183e+00   9.4572805e-01
   1.0872936e+00   9.3813823e-01
   1.0879690e+00   9.2839465e-01
   1.0886443e+00   9.1654162e-01
   1.0893197e+00   9.0263174e-01
   1.0899950e+00   8.8672560e-01
   1.0906703e+00   8.6889145e-01
   1.0913457e+00   8.4920481e-01
   1.0920210e+00   8.2774809e-01
   1.0926963e+00   8.0461019e-01
   1.0933717e+00   7.7988599e-01
   1.0940470e+00   7.5367589e-01
   1.0947224e+00   7.2608537e-01
   1.0953977e+00   6.9722437e-01
   1.0960730e+00   6.6720687e-01
   1.0967484e+00   6.3615026e-01
   1.0974237e+00   6.0417484e-01
   1.0980990e+00   5.7140323e-01
   1.0987744e+00   5.3795985e-01
   1.0994497e+00   5.0397032e-01
   1.1001251e+00   4.6956090e-01
   1.1008004e+00   4.3485797e-01
   1.1014757e+00   3.9998743e-01
   1.1021511e+00   3.6507421e-01
   1.1028264e+00   3.3024173e-01
   1.1035018e+00   2.9561138e-01
   1.1041771e+00   2.6130203e-01
   1.1048524e+00   2.2742956e-01
   1.1055278e+00   1.9410641e-01
   1.1062031e+00   1.6144115e-01
   1.1068784e+00   1.2953808e-01
   1.1075538e+00   9.8496838e-02
   1.1082291e+00   6.8412055e-02
   1.1089045e+00   3.9373043e-02
   1.1095798e+00   1.1463494e-02
   1.1102551e+00  -1.5238780e-02
   1.1109305e+00  -4.0662074e-02
   1.1116058e+00  -6.4740993e-02
   1.1122811e+00  -8.7416614e-02
   1.1129565e+00  -1.0863662e-01
   1.1136318e+00  -1.2835542e-01
   1.1143072e+00  -1.4653418e-01
   1.1149825e+00  -1.6314090e-01
   1.1156578e+00  -1.7815041e-01
   1.1163332e+00  -1.9154433e-01
   1.1170085e+00  -2.0331105e-01
   1.1176838e+00  -2.1344564e-01
   1.1183592e+00  -2.2194970e-01
   1.1190345e+00  -2.2883129e-01
   1.1197099e+00  -2.3410474e-01
   1.1203852e+00  -2.3779045e-01
   1.1210605e+00  -2.3991471e-01
   1.1217359e+00  -2.4050945e-01
   1.1224112e+00  -2.3961204e-01
   1.1230865e+00  -2.3726496e-01
   1.1237619e+00  -2.3351555e-01
   1.1244372e+00  -2.2841575e-01
   1.1251126e+00  -2.2202172e-01
   1.1257879e+00  -2.1439360e-01
   1.1264632e+00  -2.0559510e-01
   1.1271386e+00  -1.9569323e-01
   1.1278139e+00  -1.8475794e-01
   1.1284892e+00  -1.7286174e-01
   1.1291646e+00  -1.6007941e-01
   1.1298399e+00  -1.4648759e-01
   1.1305153e+00  -1.3216447e-01
   1.1311906e+00  -1.1718942e-01
   1.1318659e+00  -1.0164267e-01
   1.1325413e+00  -8.5604932e-02
   1.1332166e+00  -6.9157091e-02
   1.1338919e+00  -5.2379873e-02
   1.1345673e+00  -3.5353519e-02
   1.1352426e+00  -1.8157482e-02
   1.1359180e+00  -8.7011981e-04
   1.1365933e+00   1.6431591e-02
   1.1372686e+00   3.3672333e-02
   1.1379440e+00   5.0778712e-02
   1.1386193e+00   6.7679510e-02
   1.1392946e+00   8.4305921e-02
   1.1399700e+00   1.0059177e-01
   1.1406453e+00   1.1647374e-01
   1.1413207e+00   1.3189154e-01
   1.1419960e+00   1.4678808e-01
   1.1426713e+00   1.6110967e-01
   1.1433467e+00   1.7480611e-01
   1.1440220e+00   1.8783089e-01
   1.1446973e+00   2.0014123e-01
   1.1453727e+00   2.1169822e-01
   1.1460480e+00   2.2246689e-01
   1.1467234e+00   2.3241628e-01
   1.1473987e+00   2.4151949e-01
   1.1480740e+00   2.4975369e-01
   1.1487494e+00   2.5710020e-01
   1.1494247e+00   2.6354440e-01
   1.1501001e+00   2.6907582e-01
   1.1507754e+00   2.7368803e-01
   1.1514507e+00   2.7737866e-01
   1.1521261e+00   2.8014931e-01
   1.1528014e+00   2.8200551e-01
   1.1534767e+00   2.8295662e-01
   1.1541521e+00   2.8301573e-01
   1.1548274e+00   2.8219959e-01
   1.1555028e+00   2.8052848e-01
   1.1561781e+00   2.7802607e-01
   1.1568534e+00   2.7471927e-01
   1.1575288e+00   2.7063815e-01
   1.1582041e+00   2.6581569e-01
   1.1588794e+00   2.6028770e-01
   1.1595548e+00   2.5409256e-01
   1.1602301e+00   2.4727112e-01
   1.1609055e+00   2.3986646e-01
   1.1615808e+00   2.3192369e-01
   1.1622561e+00   2.2348976e-01
   1.1629315e+00   2.1461325e-01
   1.1636068e+00   2.0534416e-01
   1.1642821e+00   1.9573368e-01
   1.1649575e+00   1.8583393e-01
   1.1656328e+00   1.7569782e-01
   1.1663082e+00   1.6537873e-01
   1.1669835e+00   1.5493032e-01
   1.1676588e+00   1.4440629e-01
   1.1683342e+00   1.3386015e-01
   1.1690095e+00   1.2334495e-01
   1.1696848e+00   1.1291311e-01
   1.1703602e+00   1.0261611e-01
   1.1710355e+00   9.2504313e-02
   1.1717109e+00   8.2626721e-02
   1.1723862e+00   7.3030743e-02
   1.1730615e+00   6.3761982e-02
   1.1737369e+00   5.4864020e-02
   1.1744122e+00   4.6378208e-02
   1.1750875e+00   3.8343466e-02
   1.1757629e+00   3.0796089e-02
   1.1764382e+00   2.3769567e-02
   1.1771136e+00   1.7294404e-02
   1.1777889e+00   1.1397962e-02
   1.1784642e+00   6.1043016e-03
   1.1791396e+00   1.4340481e-03
   1.1798149e+00  -2.5957385e-03
   1.1804902e+00  -5.9716752e-03
   1.1811656e+00  -8.6841543e-03
   1.1818409e+00  -1.0727426e-02
   1.1825163e+00  -1.2099666e-02
   1.1831916e+00  -1.2803024e-02
   1.1838669e+00  -1.2843658e-02
   1.1845423e+00  -1.2231748e-02
   1.1852176e+00  -1.0981495e-02
   1.1858929e+00  -9.1110963e-03
   1.1865683e+00  -6.6427065e-03
   1.1872436e+00  -3.6023774e-03
   1.1879190e+00  -1.9978498e-05
   1.1885943e+00   4.0709017e-03
   1.1892696e+00   8.6330737e-03
   1.1899450e+00   1.3625885e-02
   1.1906203e+00   1.9005374e-02
   1.1912956e+00   2.4724451e-02
   1.1919710e+00   3.0733083e-02
   1.1926463e+00   3.6978515e-02
   1.1933217e+00   4.3405489e-02
   1.1939970e+00   4.9956496e-02
   1.1946723e+00   5.6572033e-02
   1.1953477e+00   6.3190882e-02
   1.1960230e+00   6.9750392e-02
   1.1966983e+00   7.6186788e-02
   1.1973737e+00   8.2435482e-02
   1.1980490e+00   8.8431392e-02
   1.1987244e+00   9.4109276e-02
   1.1993997e+00   9.9404074e-02
   1.2000750e+00   1.0425124e-01
   1.2007504e+00   1.0858711e-01
   1.2014257e+00   1.1234924e-01
   1.2021011e+00   1.1547674e-01
   1.2027764e+00   1.1791064e-01
   1.2034517e+00   1.1959427e-01
   1.2041271e+00   1.2047352e-01
   1.2048024e+00   1.2049725e-01
   1.2054777e+00   1.1961757e-01
   1.2061531e+00   1.1779017e-01
   1.2068284e+00   1.1497463e-01
   1.2075038e+00   1.1113467e-01
   1.2081791e+00   1.0623848e-01
   1.2088544e+00   1.0025893e-01
   1.2095298e+00   9.3173794e-02
   1.2102051e+00   8.4966009e-02
   1.2108804e+00   7.5623823e-02
   1.2115558e+00   6.5140976e-02
   1.2122311e+00   5.3516838e-02
   1.2129065e+00   4.0756523e-02
   1.2135818e+00   2.6870970e-02
   1.2142571e+00   1.1877004e-02
   1.2149325e+00  -4.2026419e-03
   1.2156078e+00  -2.1339326e-02
   1.2162831e+00  -3.9498534e-02
   1.2169585e+00  -5.8639947e-02
   1.2176338e+00  -7.8717532e-02
   1.2183092e+00  -9.9679677e-02
   1.2189845e+00  -1.2146934e-01
   1.2196598e+00  -1.4402426e-01
   1.2203352e+00  -1.6727714e-01
   1.2210105e+00  -1.9115594e-01
   1.2216858e+00  -2.1558412e-01
   1.2223612e+00  -2.4048095e-01
   1.2230365e+00  -2.6576188e-01
   1.2237119e+00  -2.9133883e-01
   1.2243872e+00  -3.1712063e-01
   1.2250625e+00  -3.4301340e-01
   1.2257379e+00  -3.6892096e-01
   1.2264132e+00  -3.9474527e-01
   1.2270885e+00  -4.2038691e-01
   1.2277639e+00  -4.4574552e-01
   1.2284392e+00  -4.7072029e-01
   1.2291146e+00  -4.9521045e-01
   1.2297899e+00  -5.1911576e-01
   1.2304652e+00  -5.4233701e-01
   1.2311406e+00  -5.6477650e-01
   1.2318159e+00  -5.8633855e-01
   1.2324912e+00  -6.0693001e-01
   1.2331666e+00  -6.2646070e-01
   1.2338419e+00  -6.4484392e-01
   1.2345173e+00  -6.6199688e-01
   1.2351926e+00  -6.7784119e-01
   1.2358679e+00  -6.9230322e-01
   1.2365433e+00  -7.0531456e-01
   1.2372186e+00  -7.1681240e-01
   1.2378939e+00  -7.2673984e-01
   1.2385693e+00  -7.3504630e-01
   1.2392446e+00  -7.4168773e-01
   1.2399200e+00  -7.4662694e-01
   1.2405953e+00  -7.4983382e-01
   1.2412706e+00  -7.5128555e-01
   1.2419460e+00  -7.5096672e-01
   1.2426213e+00  -7.4886953e-01
   1.2432966e+00  -7.4499382e-01
   1.2439720e+00  -7.3934713e-01
   1.2446473e+00  -7.3194473e-01
   1.2453227e+00  -7.2280958e-01
   1.2459980e+00  -7.1197225e-01
   1.2466733e+00  -6.9947081e-01
   1.2473487e+00  -6.8535070e-01
   1.2480240e+00  -6.6966450e-01
   1.2486993e+00  -6.5247174e-01
   1.2493747e+00  -6.3383863e-01
   1.2500500e+00  -6.1383771e-01
   1.2507254e+00  -5.9254759e-01
   1.2514007e+00  -5.7005250e-01
   1.2520760e+00  -5.4644197e-01
   1.2527514e+00  -5.2181032e-01
   1.2534267e+00  -4.9625626e-01
   1.2541021e+00  -4.6988238e-01
   1.2547774e+00  -4.4279466e-01
   1.2554527e+00  -4.1510195e-01
   1.2561281e+00  -3.8691540e-01
   1.2568034e+00  -3.5834796e-01
   1.2574787e+00  -3.2951378e-01
   1.2581541e+00  -3.0052765e-01
   1.2588294e+00  -2.7150441e-01
   1.2595048e+00  -2.4255842e-01
   1.2601801e+00  -2.1380295e-01
   1.2608554e+00  -1.8534962e-01
   1.2615308e+00  -1.5730785e-01
   1.2622061e+00  -1.2978432e-01
   1.2628814e+00  -1.0288241e-01
   1.2635568e+00  -7.6701729e-02
   1.2642321e+00  -5.1337592e-02
   1.2649075e+00  -2.6880568e-02
   1.2655828e+00  -3.4160332e-03
   1.2662581e+00   1.8976241e-02
   1.2669335e+00   4.0222468e-02
   1.2676088e+00   6.0255193e-02
   1.2682841e+00   7.9013606e-02
   1.2689595e+00   9.6443815e-02
   1.2696348e+00   1.1249909e-01
   1.2703102e+00   1.2714003e-01
   1.2709855e+00   1.4033478e-01
   1.2716608e+00   1.5205906e-01
   1.2723362e+00   1.6229631e-01
   1.2730115e+00   1.7103767e-01
   1.2736868e+00   1.7828198e-01
   1.2743622e+00   1.8403572e-01
   1.2750375e+00   1.8831292e-01
   1.2757129e+00   1.9113501e-01
   1.2763882e+00   1.9253060e-01
   1.2770635e+00   1.9253531e-01
   1.2777389e+00   1.9119151e-01
   1.2784142e+00   1.8854794e-01
   1.2790895e+00   1.8465950e-01
   1.2797649e+00   1.7958676e-01
   1.2804402e+00   1.7339565e-01
   1.2811156e+00   1.6615702e-01
   1.2817909e+00   1.5794614e-01
   1.2824662e+00   1.4884230e-01
   1.2831416e+00   1.3892826e-01
   1.2838169e+00   1.2828976e-01
   1.2844922e+00   1.1701502e-01
   1.2851676e+00   1.0519416e-01
   1.2858429e+00   9.2918715e-02
   1.2865183e+00   8.0281031e-02
   1.2871936e+00   6.7373769e-02
   1.2878689e+00   5.4289334e-02
   1.2885443e+00   4.1119352e-02
   1.2892196e+00   2.7954133e-02
   1.2898949e+00   1.4882163e-02
   1.2905703e+00   1.9895973e-03
   1.2912456e+00  -1.0640218e-02
   1.2919210e+00  -2.2927206e-02
   1.2925963e+00  -3.4795002e-02
   1.2932716e+00  -4.6171356e-02
   1.2939470e+00  -5.6988524e-02
   1.2946223e+00  -6.7183612e-02
   1.2952976e+00  -7.6698900e-02
   1.2959730e+00  -8.5482122e-02
   1.2966483e+00  -9.3486719e-02
   1.2973237e+00  -1.0067204e-01
   1.2979990e+00  -1.0700354e-01
   1.2986743e+00  -1.1245286e-01
   1.2993497e+00  -1.1699798e-01
   1.3000250e+00  -1.2062325e-01
   1.3007004e+00  -1.2331936e-01
   1.3013757e+00  -1.2508339e-01
   1.3020510e+00  -1.2591869e-01
   1.3027264e+00  -1.2583477e-01
   1.3034017e+00  -1.2484719e-01
   1.3040770e+00  -1.2297736e-01
   1.3047524e+00  -1.2025231e-01
   1.3054277e+00  -1.1670447e-01
   1.3061031e+00  -1.1237136e-01
   1.3067784e+00  -1.0729530e-01
   1.3074537e+00  -1.0152305e-01
   1.3081291e+00  -9.5105461e-02
   1.3088044e+00  -8.8097079e-02
   1.3094797e+00  -8.0555739e-02
   1.3101551e+00  -7.2542142e-02
   1.3108304e+00  -6.4119410e-02
   1.3115058e+00  -5.5352640e-02
   1.3121811e+00  -4.6308440e-02
   1.3128564e+00  -3.7054467e-02
   1.3135318e+00  -2.7658959e-02
   1.3142071e+00  -1.8190266e-02
   1.3148824e+00  -8.7163891e-03
   1.3155578e+00   6.9547612e-04
   1.3162331e+00   9.9793865e-03
   1.3169085e+00   1.9071085e-02
   1.3175838e+00   2.7908420e-02
   1.3182591e+00   3.6431744e-02
   1.3189345e+00   4.4584296e-02
   1.3196098e+00   5.2312557e-02
   1.3202851e+00   5.9566582e-02
   1.3209605e+00   6.6300307e-02
   1.3216358e+00   7.2471823e-02
   1.3223112e+00   7.8043621e-02
   1.3229865e+00   8.2982807e-02
   1.3236618e+00   8.7261282e-02
   1.3243372e+00   9.0855887e-02
   1.3250125e+00   9.3748515e-02
   1.3256878e+00   9.5926187e-02
   1.3263632e+00   9.7381092e-02
   1.3270385e+00   9.8110592e-02
   1.3277139e+00   9.8117189e-02
   1.3283892e+00   9.7408462e-02
   1.3290645e+00   9.5996967e-02
   1.3297399e+00   9.3900099e-02
   1.3304152e+00   9.1139934e-02
   1.3310905e+00   8.7743026e-02
   1.3317659e+00   8.3740185e-02
   1.3324412e+00   7.9166221e-02
   1.3331166e+00   7.4059668e-02
   1.3337919e+00   6.8462480e-02
   1.3344672e+00   6.2419709e-02
   1.3351426e+00   5.5979161e-02
   1.3358179e+00   4.9191034e-02
   1.3364932e+00   4.2107553e-02
   1.3371686e+00   3.4782579e-02
   1.3378439e+00   2.7271218e-02
   1.3385193e+00   1.9629425e-02
   1.3391946e+00   1.1913600e-02
   1.3398699e+00   4.1801883e-03
   1.3405453e+00  -3.5147189e-03
   1.3412206e+00  -1.1115778e-02
   1.3418959e+00  -1.8568778e-02
   1.3425713e+00  -2.5821015e-02
   1.3432466e+00  -3.2821654e-02
   1.3439220e+00  -3.9522074e-02
   1.3445973e+00  -4.5876198e-02
   1.3452726e+00  -5.1840796e-02
   1.3459480e+00  -5.7375777e-02
   1.3466233e+00  -6.2444443e-02
   1.3472986e+00  -6.7013732e-02
   1.3479740e+00  -7.1054423e-02
   1.3486493e+00  -7.4541315e-02
   1.3493247e+00  -7.7453380e-02
   1.3500000e+00  -7.9773884e-02


==> dat_files/spectral_superres/sines_lowres_long_2.dat <==
   0.0000000e+00  -1.4218444e-02
   6.7533767e-04  -1.3865239e-02
   1.3506753e-03  -1.2820509e-02
   2.0260130e-03  -1.1128343e-02
   2.7013507e-03  -8.8603293e-03
   3.3766883e-03  -6.1128048e-03
   4.0520260e-03  -3.0031287e-03
   4.7273637e-03   3.3486519e-04
   5.4027014e-03   3.7560800e-03
   6.0780390e-03   7.1098398e-03
   6.7533767e-03   1.0245837e-02
   7.4287144e-03   1.3020125e-02
   8.1040520e-03   1.5300936e-02
   8.7793897e-03   1.6974099e-02
   9.4547274e-03   1.7947867e-02
   1.0130065e-02   1.8156950e-02
   1.0805403e-02   1.7565611e-02
   1.1480740e-02   1.6169693e-02
   1.2156078e-02   1.3997479e-02
   1.2831416e-02   1.1109347e-02
   1.3506753e-02   7.5962118e-03
   1.4182091e-02   3.5767818e-03
   1.4857429e-02  -8.0627946e-04
   1.5532766e-02  -5.3911737e-03
   1.6208104e-02  -1.0002611e-02
   1.6883442e-02  -1.4458087e-02
   1.7558779e-02  -1.8574584e-02
   1.8234117e-02  -2.2175456e-02
   1.8909455e-02  -2.5097258e-02
   1.9584792e-02  -2.7196280e-02
   2.0260130e-02  -2.8354526e-02
   2.0935468e-02  -2.8484936e-02
   2.1610805e-02  -2.7535625e-02
   2.2286143e-02  -2.5492976e-02
   2.2961481e-02  -2.2383451e-02
   2.3636818e-02  -1.8274007e-02
   2.4312156e-02  -1.3271091e-02
   2.4987494e-02  -7.5181791e-03
   2.5662831e-02  -1.1919431e-03
   2.6338169e-02   5.5028959e-03
   2.7013507e-02   1.2339859e-02
   2.7688844e-02   1.9077972e-02
   2.8364182e-02   2.5469778e-02
   2.9039520e-02   3.1269835e-02
   2.9714857e-02   3.6243438e-02
   3.0390195e-02   4.0175255e-02
   3.1065533e-02   4.2877600e-02
   3.1740870e-02   4.4198029e-02
   3.2416208e-02   4.4026001e-02
   3.3091546e-02   4.2298332e-02
   3.3766883e-02   3.9003236e-02
   3.4442221e-02   3.4182756e-02
   3.5117559e-02   2.7933465e-02
   3.5792896e-02   2.0405352e-02
   3.6468234e-02   1.1798864e-02
   3.7143572e-02   2.3601565e-03
   3.7818909e-02  -7.6253694e-03
   3.8494247e-02  -1.7841074e-02
   3.9169585e-02  -2.7948429e-02
   3.9844922e-02  -3.7597442e-02
   4.0520260e-02  -4.6437865e-02
   4.1195598e-02  -5.4130837e-02
   4.1870935e-02  -6.0360612e-02
   4.2546273e-02  -6.4845987e-02
   4.3221611e-02  -6.7351059e-02
   4.3896948e-02  -6.7694938e-02
   4.4572286e-02  -6.5760076e-02
   4.5247624e-02  -6.1498888e-02
   4.5922961e-02  -5.4938402e-02
   4.6598299e-02  -4.6182716e-02
   4.7273637e-02  -3.5413097e-02
   4.7948974e-02  -2.2885653e-02
   4.8624312e-02  -8.9265267e-03
   4.9299650e-02   6.0752959e-03
   4.9974987e-02   2.1677461e-02
   5.0650325e-02   3.7395785e-02
   5.1325663e-02   5.2717584e-02
   5.2001001e-02   6.7116466e-02
   5.2676338e-02   8.0068183e-02
   5.3351676e-02   9.1067122e-02
   5.4027014e-02   9.9642956e-02
   5.4702351e-02   1.0537697e-01
   5.5377689e-02   1.0791759e-01
   5.6053027e-02   1.0699456e-01
   5.6728364e-02   1.0243146e-01
   5.7403702e-02   9.4155898e-02
   5.8079040e-02   8.2207288e-02
   5.8754377e-02   6.6741640e-02
   5.9429715e-02   4.8033302e-02
   6.0105053e-02   2.6473414e-02
   6.0780390e-02   2.5650186e-03
   6.1455728e-02  -2.3085141e-02
   6.2131066e-02  -4.9778027e-02
   6.2806403e-02  -7.6736707e-02
   6.3481741e-02  -1.0312345e-01
   6.4157079e-02  -1.2805916e-01
   6.4832416e-02  -1.5064461e-01
   6.5507754e-02  -1.6998311e-01
   6.6183092e-02  -1.8520388e-01
   6.6858429e-02  -1.9548566e-01
   6.7533767e-02  -2.0007980e-01
   6.8209105e-02  -1.9833238e-01
   6.8884442e-02  -1.8970455e-01
   6.9559780e-02  -1.7379067e-01
   7.0235118e-02  -1.5033367e-01
   7.0910455e-02  -1.1923709e-01
   7.1585793e-02  -8.0573507e-02
   7.2261131e-02  -3.4589036e-02
   7.2936468e-02   1.8296416e-02
   7.3611806e-02   7.7493082e-02
   7.4287144e-02   1.4224956e-01
   7.4962481e-02   2.1166518e-01
   7.5637819e-02   2.8470621e-01
   7.6313157e-02   3.6022575e-01
   7.6988494e-02   4.3698664e-01
   7.7663832e-02   5.1368710e-01
   7.8339170e-02   5.8898826e-01
   7.9014507e-02   6.6154322e-01
   7.9689845e-02   7.3002666e-01
   8.0365183e-02   7.9316447e-01
   8.1040520e-02   8.4976253e-01
   8.1715858e-02   8.9873411e-01
   8.2391196e-02   9.3912494e-01
   8.3066533e-02   9.7013562e-01
   8.3741871e-02   9.9114049e-01
   8.4417209e-02   1.0017027e+00
   8.5092546e-02   1.0015851e+00
   8.5767884e-02   9.9075626e-01
   8.6443222e-02   9.6939216e-01
   8.7118559e-02   9.3787279e-01
   8.7793897e-02   8.9677413e-01
   8.8469235e-02   8.4685560e-01
   8.9144572e-02   7.8904322e-01
   8.9819910e-02   7.2440898e-01
   9.0495248e-02   6.5414686e-01
   9.1170585e-02   5.7954607e-01
   9.1845923e-02   5.0196227e-01
   9.2521261e-02   4.2278736e-01
   9.3196598e-02   3.4341866e-01
   9.3871936e-02   2.6522817e-01
   9.4547274e-02   1.8953279e-01
   9.5222611e-02   1.1756602e-01
   9.5897949e-02   5.0452021e-02
   9.6573287e-02  -1.0817455e-02
   9.7248624e-02  -6.5402694e-02
   9.7923962e-02  -1.1263175e-01
   9.8599300e-02  -1.5201196e-01
   9.9274637e-02  -1.8323691e-01
   9.9949975e-02  -2.0618892e-01
   1.0062531e-01  -2.2093679e-01
   1.0130065e-01  -2.2772919e-01
   1.0197599e-01  -2.2698369e-01
   1.0265133e-01  -2.1927193e-01
   1.0332666e-01  -2.0530133e-01
   1.0400200e-01  -1.8589377e-01
   1.0467734e-01  -1.6196195e-01
   1.0535268e-01  -1.3448402e-01
   1.0602801e-01  -1.0447719e-01
   1.0670335e-01  -7.2970945e-02
   1.0737869e-01  -4.0980676e-02
   1.0805403e-01  -9.4823153e-03
   1.0872936e-01   2.0611333e-02
   1.0940470e-01   4.8471995e-02
   1.1008004e-01   7.3374541e-02
   1.1075538e-01   9.4712383e-02
   1.1143072e-01   1.1200930e-01
   1.1210605e-01   1.2492745e-01
   1.1278139e-01   1.3327148e-01
   1.1345673e-01   1.3698860e-01
   1.1413207e-01   1.3616488e-01
   1.1480740e-01   1.3101773e-01
   1.1548274e-01   1.2188504e-01
   1.1615808e-01   1.0921132e-01
   1.1683342e-01   9.3531154e-02
   1.1750875e-01   7.5450670e-02
   1.1818409e-01   5.5627446e-02
   1.1885943e-01   3.4749530e-02
   1.1953477e-01   1.3514139e-02
   1.2021011e-01  -7.3933375e-03
   1.2088544e-01  -2.7319448e-02
   1.2156078e-01  -4.5661351e-02
   1.2223612e-01  -6.1883544e-02
   1.2291146e-01  -7.5532212e-02
   1.2358679e-01  -8.6246837e-02
   1.2426213e-01  -9.3768781e-02
   1.2493747e-01  -9.7946664e-02
   1.2561281e-01  -9.8738433e-02
   1.2628814e-01  -9.6210133e-02
   1.2696348e-01  -9.0531480e-02
   1.2763882e-01  -8.1968408e-02
   1.2831416e-01  -7.0872879e-02
   1.2898949e-01  -5.7670298e-02
   1.2966483e-01  -4.2844926e-02
   1.3034017e-01  -2.6923785e-02
   1.3101551e-01  -1.0459517e-02
   1.3169085e-01   5.9872541e-03
   1.3236618e-01   2.1865549e-02
   1.3304152e-01   3.6651118e-02
   1.3371686e-01   4.9862492e-02
   1.3439220e-01   6.1075542e-02
   1.3506753e-01   6.9936134e-02
   1.3574287e-01   7.6170540e-02
   1.3641821e-01   7.9593309e-02
   1.3709355e-01   8.0112421e-02
   1.3776888e-01   7.7731583e-02
   1.3844422e-01   7.2549648e-02
   1.3911956e-01   6.4757198e-02
   1.3979490e-01   5.4630425e-02
   1.4047024e-01   4.2522523e-02
   1.4114557e-01   2.8852855e-02
   1.4182091e-01   1.4094250e-02
   1.4249625e-01  -1.2411915e-03
   1.4317159e-01  -1.6617354e-02
   1.4384692e-01  -3.1489970e-02
   1.4452226e-01  -4.5322637e-02
   1.4519760e-01  -5.7602500e-02
   1.4587294e-01  -6.7855185e-02
   1.4654827e-01  -7.5658536e-02
   1.4722361e-01  -8.0654786e-02
   1.4789895e-01  -8.2560830e-02
   1.4857429e-01  -8.1176329e-02
   1.4924962e-01  -7.6389425e-02
   1.4992496e-01  -6.8179960e-02
   1.5060030e-01  -5.6620094e-02
   1.5127564e-01  -4.1872377e-02
   1.5195098e-01  -2.4185326e-02
   1.5262631e-01  -3.8866813e-03
   1.5330165e-01   1.8625454e-02
   1.5397699e-01   4.2893304e-02
   1.5465233e-01   6.8411630e-02
   1.5532766e-01   9.4641097e-02
   1.5600300e-01   1.2102240e-01
   1.5667834e-01   1.4699077e-01
   1.5735368e-01   1.7199044e-01
   1.5802901e-01   1.9548863e-01
   1.5870435e-01   2.1698885e-01
   1.5937969e-01   2.3604284e-01
   1.6005503e-01   2.5226125e-01
   1.6073037e-01   2.6532243e-01
   1.6140570e-01   2.7497939e-01
   1.6208104e-01   2.8106462e-01
   1.6275638e-01   2.8349275e-01
   1.6343172e-01   2.8226101e-01
   1.6410705e-01   2.7744758e-01
   1.6478239e-01   2.6920779e-01
   1.6545773e-01   2.5776854e-01
   1.6613307e-01   2.4342090e-01
   1.6680840e-01   2.2651135e-01
   1.6748374e-01   2.0743179e-01
   1.6815908e-01   1.8660871e-01
   1.6883442e-01   1.6449180e-01
   1.6950975e-01   1.4154239e-01
   1.7018509e-01   1.1822189e-01
   1.7086043e-01   9.4980789e-02
   1.7153577e-01   7.2248232e-02
   1.7221111e-01   5.0422635e-02
   1.7288644e-01   2.9863460e-02
   1.7356178e-01   1.0884360e-02
   1.7423712e-01  -6.2521812e-03
   1.7491246e-01  -2.1338619e-02
   1.7558779e-01  -3.4224505e-02
   1.7626313e-01  -4.4817033e-02
   1.7693847e-01  -5.3080042e-02
   1.7761381e-01  -5.9031575e-02
   1.7828914e-01  -6.2740138e-02
   1.7896448e-01  -6.4319831e-02
   1.7963982e-01  -6.3924558e-02
   1.8031516e-01  -6.1741526e-02
   1.8099050e-01  -5.7984270e-02
   1.8166583e-01  -5.2885439e-02
   1.8234117e-01  -4.6689561e-02
   1.8301651e-01  -3.9646020e-02
   1.8369185e-01  -3.2002434e-02
   1.8436718e-01  -2.3998609e-02
   1.8504252e-01  -1.5861217e-02
   1.8571786e-01  -7.7993161e-03
   1.8639320e-01  -7.8485085e-07
   1.8706853e-01   7.3702879e-03
   1.8774387e-01   1.4175245e-02
   1.8841921e-01   2.0301566e-02
   1.8909455e-01   2.5662703e-02
   1.8976988e-01   3.0197117e-02
   1.9044522e-01   3.3866655e-02
   1.9112056e-01   3.6654372e-02
   1.9179590e-01   3.8561962e-02
   1.9247124e-01   3.9606934e-02
   1.9314657e-01   3.9819693e-02
   1.9382191e-01   3.9240669e-02
   1.9449725e-01   3.7917624e-02
   1.9517259e-01   3.5903256e-02
   1.9584792e-01   3.3253192e-02
   1.9652326e-01   3.0024449e-02
   1.9719860e-01   2.6274393e-02
   1.9787394e-01   2.2060223e-02
   1.9854927e-01   1.7438960e-02
   1.9922461e-01   1.2467895e-02
   1.9989995e-01   7.2054406e-03
   2.0057529e-01   1.7122802e-03
   2.0125063e-01  -3.9472830e-03
   2.0192596e-01  -9.7039049e-03
   2.0260130e-01  -1.5481837e-02
   2.0327664e-01  -2.1197756e-02
   2.0395198e-01  -2.6759910e-02
   2.0462731e-01  -3.2067715e-02
   2.0530265e-01  -3.7011889e-02
   2.0597799e-01  -4.1475217e-02
   2.0665333e-01  -4.5334015e-02
   2.0732866e-01  -4.8460295e-02
   2.0800400e-01  -5.0724665e-02
   2.0867934e-01  -5.1999890e-02
   2.0935468e-01  -5.2165083e-02
   2.1003002e-01  -5.1110394e-02
   2.1070535e-01  -4.8742077e-02
   2.1138069e-01  -4.4987784e-02
   2.1205603e-01  -3.9801888e-02
   2.1273137e-01  -3.3170645e-02
   2.1340670e-01  -2.5116999e-02
   2.1408204e-01  -1.5704787e-02
   2.1475738e-01  -5.0421705e-03
   2.1543272e-01   6.7159193e-03
   2.1610805e-01   1.9366503e-02
   2.1678339e-01   3.2658576e-02
   2.1745873e-01   4.6294562e-02
   2.1813407e-01   5.9933268e-02
   2.1880940e-01   7.3194375e-02
   2.1948474e-01   8.5664454e-02
   2.2016008e-01   9.6904444e-02
   2.2083542e-01   1.0645847e-01
   2.2151076e-01   1.1386387e-01
   2.2218609e-01   1.1866216e-01
   2.2286143e-01   1.2041082e-01
   2.2353677e-01   1.1869539e-01
   2.2421211e-01   1.1314186e-01
   2.2488744e-01   1.0342873e-01
   2.2556278e-01   8.9298616e-02
   2.2623812e-01   7.0568901e-02
   2.2691346e-01   4.7141201e-02
   2.2758879e-01   1.9009252e-02
   2.2826413e-01  -1.3735038e-02
   2.2893947e-01  -5.0897635e-02
   2.2961481e-01  -9.2180732e-02
   2.3029015e-01  -1.3718356e-01
   2.3096548e-01  -1.8540573e-01
   2.3164082e-01  -2.3625318e-01
   2.3231616e-01  -2.8904662e-01
   2.3299150e-01  -3.4303241e-01
   2.3366683e-01  -3.9739566e-01
   2.3434217e-01  -4.5127534e-01
   2.3501751e-01  -5.0378102e-01
   2.3569285e-01  -5.5401100e-01
   2.3636818e-01  -6.0107126e-01
   2.3704352e-01  -6.4409491e-01
   2.3771886e-01  -6.8226165e-01
   2.3839420e-01  -7.1481674e-01
   2.3906953e-01  -7.4108892e-01
   2.3974487e-01  -7.6050697e-01
   2.4042021e-01  -7.7261437e-01
   2.4109555e-01  -7.7708163e-01
   2.4177089e-01  -7.7371601e-01
   2.4244622e-01  -7.6246831e-01
   2.4312156e-01  -7.4343643e-01
   2.4379690e-01  -7.1686571e-01
   2.4447224e-01  -6.8314583e-01
   2.4514757e-01  -6.4280438e-01
   2.4582291e-01  -5.9649715e-01
   2.4649825e-01  -5.4499541e-01
   2.4717359e-01  -4.8917032e-01
   2.4784892e-01  -4.2997497e-01
   2.4852426e-01  -3.6842437e-01
   2.4919960e-01  -3.0557382e-01
   2.4987494e-01  -2.4249627e-01
   2.5055028e-01  -1.8025920e-01
   2.5122561e-01  -1.1990147e-01
   2.5190095e-01  -6.2410848e-02
   2.5257629e-01  -8.7027183e-03
   2.5325163e-01   4.0399577e-02
   2.5392696e-01   8.4182154e-02
   2.5460230e-01   1.2205542e-01
   2.5527764e-01   1.5356590e-01
   2.5595298e-01   1.7840481e-01
   2.5662831e-01   1.9641314e-01
   2.5730365e-01   2.0758313e-01
   2.5797899e-01   2.1205608e-01
   2.5865433e-01   2.1011668e-01
   2.5932966e-01   2.0218384e-01
   2.6000500e-01   1.8879841e-01
   2.6068034e-01   1.7060806e-01
   2.6135568e-01   1.4834966e-01
   2.6203102e-01   1.2282979e-01
   2.6270635e-01   9.4903729e-02
   2.6338169e-01   6.5453478e-02
   2.6405703e-01   3.5365529e-02
   2.6473237e-01   5.5087974e-03
   2.6540770e-01  -2.3286637e-02
   2.6608304e-01  -5.0249457e-02
   2.6675838e-01  -7.4685198e-02
   2.6743372e-01  -9.5992060e-02
   2.6810905e-01  -1.1367404e-01
   2.6878439e-01  -1.2735109e-01
   2.6945973e-01  -1.3676603e-01
   2.7013507e-01  -1.4178820e-01
   2.7081041e-01  -1.4241353e-01
   2.7148574e-01  -1.3876145e-01
   2.7216108e-01  -1.3106841e-01
   2.7283642e-01  -1.1967847e-01
   2.7351176e-01  -1.0503112e-01
   2.7418709e-01  -8.7646774e-02
   2.7486243e-01  -6.8110350e-02
   2.7553777e-01  -4.7053386e-02
   2.7621311e-01  -2.5135219e-02
   2.7688844e-01  -3.0237686e-03
   2.7756378e-01   1.8623558e-02
   2.7823912e-01   3.9178301e-02
   2.7891446e-01   5.8058229e-02
   2.7958979e-01   7.4742997e-02
   2.8026513e-01   8.8787777e-02
   2.8094047e-01   9.9834499e-02
   2.8161581e-01   1.0762043e-01
   2.8229115e-01   1.1198390e-01
   2.8296648e-01   1.1286701e-01
   2.8364182e-01   1.1031537e-01
   2.8431716e-01   1.0447483e-01
   2.8499250e-01   9.5585412e-02
   2.8566783e-01   8.3972621e-02
   2.8634317e-01   7.0036408e-02
   2.8701851e-01   5.4238190e-02
   2.8769385e-01   3.7086264e-02
   2.8836918e-01   1.9120111e-02
   2.8904452e-01   8.9401146e-04
   2.8971986e-01  -1.7039500e-02
   2.9039520e-01  -3.4145896e-02
   2.9107054e-01  -4.9924142e-02
   2.9174587e-01  -6.3920976e-02
   2.9242121e-01  -7.5743585e-02
   2.9309655e-01  -8.5070319e-02
   2.9377189e-01  -9.1659168e-02
   2.9444722e-01  -9.5353768e-02
   2.9512256e-01  -9.6086814e-02
   2.9579790e-01  -9.3880779e-02
   2.9647324e-01  -8.8845987e-02
   2.9714857e-01  -8.1176106e-02
   2.9782391e-01  -7.1141225e-02
   2.9849925e-01  -5.9078769e-02
   2.9917459e-01  -4.5382516e-02
   2.9984992e-01  -3.0490091e-02
   3.0052526e-01  -1.4869299e-02
   3.0120060e-01   9.9626314e-04
   3.0187594e-01   1.6621895e-02
   3.0255128e-01   3.1536341e-02
   3.0322661e-01   4.5295763e-02
   3.0390195e-01   5.7496729e-02
   3.0457729e-01   6.7787855e-02
   3.0525263e-01   7.5879746e-02
   3.0592796e-01   8.1552980e-02
   3.0660330e-01   8.4663903e-02
   3.0727864e-01   8.5148092e-02
   3.0795398e-01   8.3021407e-02
   3.0862931e-01   7.8378620e-02
   3.0930465e-01   7.1389689e-02
   3.0997999e-01   6.2293820e-02
   3.1065533e-01   5.1391502e-02
   3.1133067e-01   3.9034783e-02
   3.1200600e-01   2.5616097e-02
   3.1268134e-01   1.1555982e-02
   3.1335668e-01  -2.7099251e-03
   3.1403202e-01  -1.6744216e-02
   3.1470735e-01  -3.0120971e-02
   3.1538269e-01  -4.2438539e-02
   3.1605803e-01  -5.3331466e-02
   3.1673337e-01  -6.2481220e-02
   3.1740870e-01  -6.9625401e-02
   3.1808404e-01  -7.4565162e-02
   3.1875938e-01  -7.7170654e-02
   3.1943472e-01  -7.7384325e-02
   3.2011006e-01  -7.5222011e-02
   3.2078539e-01  -7.0771791e-02
   3.2146073e-01  -6.4190668e-02
   3.2213607e-01  -5.5699190e-02
   3.2281141e-01  -4.5574196e-02
   3.2348674e-01  -3.4139908e-02
   3.2416208e-01  -2.1757675e-02
   3.2483742e-01  -8.8146633e-03
   3.2551276e-01   4.2881348e-03
   3.2618809e-01   1.7148220e-02
   3.2686343e-01   2.9373850e-02
   3.2753877e-01   4.0595875e-02
   3.2821411e-01   5.0478803e-02
   3.2888944e-01   5.8730750e-02
   3.2956478e-01   6.5111986e-02
   3.3024012e-01   6.9441838e-02
   3.3091546e-01   7.1603741e-02
   3.3159080e-01   7.1548302e-02
   3.3226613e-01   6.9294296e-02
   3.3294147e-01   6.4927585e-02
   3.3361681e-01   5.8598002e-02
   3.3429215e-01   5.0514308e-02
   3.3496748e-01   4.0937394e-02
   3.3564282e-01   3.0171939e-02
   3.3631816e-01   1.8556799e-02
   3.3699350e-01   6.4544207e-03
   3.3766883e-01  -5.7604005e-03
   3.3834417e-01  -1.7712047e-02
   3.3901951e-01  -2.9035566e-02
   3.3969485e-01  -3.9387742e-02
   3.4037019e-01  -4.8457449e-02
   3.4104552e-01  -5.5974938e-02
   3.4172086e-01  -6.1719814e-02
   3.4239620e-01  -6.5527452e-02
   3.4307154e-01  -6.7293668e-02
   3.4374687e-01  -6.6977521e-02
   3.4442221e-01  -6.4602156e-02
   3.4509755e-01  -6.0253698e-02
   3.4577289e-01  -5.4078220e-02
   3.4644822e-01  -4.6276902e-02
   3.4712356e-01  -3.7099537e-02
   3.4779890e-01  -2.6836585e-02
   3.4847424e-01  -1.5810040e-02
   3.4914957e-01  -4.3633807e-03
   3.4982491e-01   7.1490749e-03
   3.5050025e-01   1.8373085e-02
   3.5117559e-01   2.8965332e-02
   3.5185093e-01   3.8603880e-02
   3.5252626e-01   4.6997912e-02
   3.5320160e-01   5.3896467e-02
   3.5387694e-01   5.9095909e-02
   3.5455228e-01   6.2445899e-02
   3.5522761e-01   6.3853714e-02
   3.5590295e-01   6.3286774e-02
   3.5657829e-01   6.0773315e-02
   3.5725363e-01   5.6401196e-02
   3.5792896e-01   5.0314888e-02
   3.5860430e-01   4.2710746e-02
   3.5927964e-01   3.3830715e-02
   3.5995498e-01   2.3954673e-02
   3.6063032e-01   1.3391651e-02
   3.6130565e-01   2.4702013e-03
   3.6198099e-01  -8.4717767e-03
   3.6265633e-01  -1.9097455e-02
   3.6333167e-01  -2.9081406e-02
   3.6400700e-01  -3.8119535e-02
   3.6468234e-01  -4.5938309e-02
   3.6535768e-01  -5.2303004e-02
   3.6603302e-01  -5.7024723e-02
   3.6670835e-01  -5.9965983e-02
   3.6738369e-01  -6.1044688e-02
   3.6805903e-01  -6.0236392e-02
   3.6873437e-01  -5.7574785e-02
   3.6940970e-01  -5.3150391e-02
   3.7008504e-01  -4.7107527e-02
   3.7076038e-01  -3.9639628e-02
   3.7143572e-01  -3.0983089e-02
   3.7211106e-01  -2.1409809e-02
   3.7278639e-01  -1.1218683e-02
   3.7346173e-01  -7.2630214e-04
   3.7413707e-01   9.7428497e-03
   3.7481241e-01   1.9866402e-02
   3.7548774e-01   2.9333993e-02
   3.7616308e-01   3.7856757e-02
   3.7683842e-01   4.5176113e-02
   3.7751376e-01   5.1071587e-02
   3.7818909e-01   5.5367429e-02
   3.7886443e-01   5.7937837e-02
   3.7953977e-01   5.8710621e-02
   3.8021511e-01   5.7669207e-02
   3.8089045e-01   5.4852925e-02
   3.8156578e-01   5.0355583e-02
   3.8224112e-01   4.4322366e-02
   3.8291646e-01   3.6945176e-02
   3.8359180e-01   2.8456549e-02
   3.8426713e-01   1.9122350e-02
   3.8494247e-01   9.2334731e-03
   3.8561781e-01  -9.0320358e-04
   3.8629315e-01  -1.0974312e-02
   3.8696848e-01  -2.0669661e-02
   3.8764382e-01  -2.9691761e-02
   3.8831916e-01  -3.7764935e-02
   3.8899450e-01  -4.4643721e-02
   3.8966983e-01  -5.0120312e-02
   3.9034517e-01  -5.4030822e-02
   3.9102051e-01  -5.6260175e-02
   3.9169585e-01  -5.6745472e-02
   3.9237119e-01  -5.5477753e-02
   3.9304652e-01  -5.2502089e-02
   3.9372186e-01  -4.7916009e-02
   3.9439720e-01  -4.1866326e-02
   3.9507254e-01  -3.4544454e-02
   3.9574787e-01  -2.6180372e-02
   3.9642321e-01  -1.7035418e-02
   3.9709855e-01  -7.3941431e-03
   3.9777389e-01   2.4445216e-03
   3.9844922e-01   1.2176512e-02
   3.9912456e-01   2.1502007e-02
   3.9979990e-01   3.0134651e-02
   4.0047524e-01   3.7810322e-02
   4.0115058e-01   4.4295199e-02
   4.0182591e-01   4.9392870e-02
   4.0250125e-01   5.2950266e-02
   4.0317659e-01   5.4862246e-02
   4.0385193e-01   5.5074693e-02
   4.0452726e-01   5.3586031e-02
   4.0520260e-01   5.0447124e-02
   4.0587794e-01   4.5759555e-02
   4.0655328e-01   3.9672355e-02
   4.0722861e-01   3.2377278e-02
   4.0790395e-01   2.4102779e-02
   4.0857929e-01   1.5106870e-02
   4.0925463e-01   5.6690973e-03
   4.0992996e-01  -3.9181328e-03
   4.1060530e-01  -1.3358594e-02
   4.1128064e-01  -2.2361375e-02
   4.1195598e-01  -3.0649830e-02
   4.1263132e-01  -3.7970062e-02
   4.1330665e-01  -4.4098688e-02
   4.1398199e-01  -4.8849641e-02
   4.1465733e-01  -5.2079809e-02
   4.1533267e-01  -5.3693338e-02
   4.1600800e-01  -5.3644464e-02
   4.1668334e-01  -5.1938803e-02
   4.1735868e-01  -4.8633051e-02
   4.1803402e-01  -4.3833111e-02
   4.1870935e-01  -3.7690715e-02
   4.1938469e-01  -3.0398637e-02
   4.2006003e-01  -2.2184655e-02
   4.2073537e-01  -1.3304452e-02
   4.2141071e-01  -4.0336682e-03
   4.2208604e-01   5.3406374e-03
   4.2276138e-01   1.4528862e-02
   4.2343672e-01   2.3247790e-02
   4.2411206e-01   3.1229309e-02
   4.2478739e-01   3.8228643e-02
   4.2546273e-01   4.4031842e-02
   4.2613807e-01   4.8462317e-02
   4.2681341e-01   5.1386201e-02
   4.2748874e-01   5.2716386e-02
   4.2816408e-01   5.2415113e-02
   4.2883942e-01   5.0495032e-02
   4.2951476e-01   4.7018713e-02
   4.3019010e-01   4.2096612e-02
   4.3086543e-01   3.5883574e-02
   4.3154077e-01   2.8573970e-02
   4.3221611e-01   2.0395626e-02
   4.3289145e-01   1.1602736e-02
   4.3356678e-01   2.4679696e-03
   4.3424212e-01  -6.7259640e-03
   4.3491746e-01  -1.5695058e-02
   4.3559280e-01  -2.4162765e-02
   4.3626813e-01  -3.1868513e-02
   4.3694347e-01  -3.8575712e-02
   4.3761881e-01  -4.4079005e-02
   4.3829415e-01  -4.8210552e-02
   4.3896948e-01  -5.0845133e-02
   4.3964482e-01  -5.1903945e-02
   4.4032016e-01  -5.1356947e-02
   4.4099550e-01  -4.9223708e-02
   4.4167084e-01  -4.5572723e-02
   4.4234617e-01  -4.0519218e-02
   4.4302151e-01  -3.4221519e-02
   4.4369685e-01  -2.6876106e-02
   4.4437219e-01  -1.8711487e-02
   4.4504752e-01  -9.9811014e-03
   4.4572286e-01  -9.5546486e-04
   4.4639820e-01   8.0862010e-03
   4.4707354e-01   1.6864596e-02
   4.4774887e-01   2.5108955e-02
   4.4842421e-01   3.2565393e-02
   4.4909955e-01   3.9004706e-02
   4.4977489e-01   4.4229415e-02
   4.5045023e-01   4.8079808e-02
   4.5112556e-01   5.0438817e-02
   4.5180090e-01   5.1235575e-02
   4.5247624e-01   5.0447537e-02
   4.5315158e-01   4.8101113e-02
   4.5382691e-01   4.4270792e-02
   4.5450225e-01   3.9076780e-02
   4.5517759e-01   3.2681234e-02
   4.5585293e-01   2.5283209e-02
   4.5652826e-01   1.7112469e-02
   4.5720360e-01   8.4223615e-03
   4.5787894e-01  -5.1802882e-04
   4.5855428e-01  -9.4321991e-03
   4.5922961e-01  -1.8044770e-02
   4.5990495e-01  -2.6089984e-02
   4.6058029e-01  -3.3319891e-02
   4.6125563e-01  -3.9511985e-02
   4.6193097e-01  -4.4476041e-02
   4.6260630e-01  -4.8059952e-02
   4.6328164e-01  -5.0154384e-02
   4.6395698e-01  -5.0696109e-02
   4.6463232e-01  -4.9669904e-02
   4.6530765e-01  -4.7108984e-02
   4.6598299e-01  -4.3093922e-02
   4.6665833e-01  -3.7750124e-02
   4.6733367e-01  -3.1243913e-02
   4.6800900e-01  -2.3777365e-02
   4.6868434e-01  -1.5582034e-02
   4.6935968e-01  -6.9117853e-03
   4.7003502e-01   1.9650631e-03
   4.7071036e-01   1.0774030e-02
   4.7138569e-01   1.9242950e-02
   4.7206103e-01   2.7110373e-02
   4.7273637e-01   3.4133623e-02
   4.7341171e-01   4.0096281e-02
   4.7408704e-01   4.4814836e-02
   4.7476238e-01   4.8144337e-02
   4.7543772e-01   4.9982831e-02
   4.7611306e-01   5.0274491e-02
   4.7678839e-01   4.9011297e-02
   4.7746373e-01   4.6233265e-02
   4.7813907e-01   4.2027172e-02
   4.7881441e-01   3.6523857e-02
   4.7948974e-01   2.9894149e-02
   4.8016508e-01   2.2343577e-02
   4.8084042e-01   1.4106001e-02
   4.8151576e-01   5.4363803e-03
   4.8219110e-01  -3.3971090e-03
   4.8286643e-01  -1.2121360e-02
   4.8354177e-01  -2.0466770e-02
   4.8421711e-01  -2.8175559e-02
   4.8489245e-01  -3.5009726e-02
   4.8556778e-01  -4.0758389e-02
   4.8624312e-01  -4.5244281e-02
   4.8691846e-01  -4.8329213e-02
   4.8759380e-01  -4.9918327e-02
   4.8826913e-01  -4.9963006e-02
   4.8894447e-01  -4.8462362e-02
   4.8961981e-01  -4.5463248e-02
   4.9029515e-01  -4.1058795e-02
   4.9097049e-01  -3.5385528e-02
   4.9164582e-01  -2.8619134e-02
   4.9232116e-01  -2.0969032e-02
   4.9299650e-01  -1.2671895e-02
   4.9367184e-01  -3.9843399e-03
   4.9434717e-01   4.8250015e-03
   4.9502251e-01   1.3483780e-02
   4.9569785e-01   2.1724339e-02
   4.9637319e-01   2.9291978e-02
   4.9704852e-01   3.5952816e-02
   4.9772386e-01   4.1501013e-02
   4.9839920e-01   4.5765121e-02
   4.9907454e-01   4.8613380e-02
   4.9974987e-01   4.9957781e-02
   5.0042521e-01   4.9756784e-02
   5.0110055e-01   4.8016598e-02
   5.0177589e-01   4.4790993e-02
   5.0245123e-01   4.0179640e-02
   5.0312656e-01   3.4325030e-02
   5.0380190e-01   2.7408081e-02
   5.0447724e-01   1.9642552e-02
   5.0515258e-01   1.1268445e-02
   5.0582791e-01   2.5445941e-03
   5.0650325e-01  -6.2593223e-03
   5.0717859e-01  -1.4871111e-02
   5.0785393e-01  -2.3024471e-02
   5.0852926e-01  -3.0467213e-02
   5.0920460e-01  -3.6969059e-02
   5.0987994e-01  -4.2328752e-02
   5.1055528e-01  -4.6380282e-02
   5.1123062e-01  -4.8998021e-02
   5.1190595e-01  -5.0100615e-02
   5.1258129e-01  -4.9653505e-02
   5.1325663e-01  -4.7670017e-02
   5.1393197e-01  -4.4210956e-02
   5.1460730e-01  -3.9382750e-02
   5.1528264e-01  -3.3334179e-02
   5.1595798e-01  -2.6251794e-02
   5.1663332e-01  -1.8354170e-02
   5.1730865e-01  -9.8851703e-03
   5.1798399e-01  -1.1064212e-03
   5.1865933e-01   7.7107568e-03
   5.1933467e-01   1.6293727e-02
   5.2001001e-01   2.4376956e-02
   5.2068534e-01   3.1710220e-02
   5.2136068e-01   3.8066341e-02
   5.2203602e-01   4.3248214e-02
   5.2271136e-01   4.7094917e-02
   5.2338669e-01   4.9486698e-02
   5.2406203e-01   5.0348698e-02
   5.2473737e-01   4.9653295e-02
   5.2541271e-01   4.7420982e-02
   5.2608804e-01   4.3719768e-02
   5.2676338e-01   3.8663107e-02
   5.2743872e-01   3.2406426e-02
   5.2811406e-01   2.5142352e-02
   5.2878939e-01   1.7094790e-02
   5.2946473e-01   8.5120280e-03
   5.3014007e-01  -3.4091376e-04
   5.3081541e-01  -9.1904554e-03
   5.3149075e-01  -1.7762902e-02
   5.3216608e-01  -2.5792900e-02
   5.3284142e-01  -3.3031637e-02
   5.3351676e-01  -3.9254546e-02
   5.3419210e-01  -4.4268260e-02
   5.3486743e-01  -4.7916615e-02
   5.3554277e-01  -5.0085507e-02
   5.3621811e-01  -5.0706455e-02
   5.3689345e-01  -4.9758761e-02
   5.3756878e-01  -4.7270193e-02
   5.3824412e-01  -4.3316174e-02
   5.3891946e-01  -3.8017505e-02
   5.3959480e-01  -3.1536670e-02
   5.4027014e-01  -2.4072870e-02
   5.4094547e-01  -1.5855898e-02
   5.4162081e-01  -7.1390808e-03
   5.4229615e-01   1.8085253e-03
   5.4297149e-01   1.0710428e-02
   5.4364682e-01   1.9291232e-02
   5.4432216e-01   2.7285147e-02
   5.4499750e-01   3.4444213e-02
   5.4567284e-01   4.0545976e-02
   5.4634817e-01   4.5400398e-02
   5.4702351e-01   4.8855760e-02
   5.4769885e-01   5.0803402e-02
   5.4837419e-01   5.1181134e-02
   5.4904952e-01   4.9975212e-02
   5.4972486e-01   4.7220832e-02
   5.5040020e-01   4.3001102e-02
   5.5107554e-01   3.7444542e-02
   5.5175088e-01   3.0721174e-02
   5.5242621e-01   2.3037327e-02
   5.5310155e-01   1.4629313e-02
   5.5377689e-01   5.7561699e-03
   5.5445223e-01  -3.3083082e-03
   5.5512756e-01  -1.2284009e-02
   5.5580290e-01  -2.0893145e-02
   5.5647824e-01  -2.8868841e-02
   5.5715358e-01  -3.5963393e-02
   5.5782891e-01  -4.1955950e-02
   5.5850425e-01  -4.6659382e-02
   5.5917959e-01  -4.9926110e-02
   5.5985493e-01  -5.1652733e-02
   5.6053027e-01  -5.1783290e-02
   5.6120560e-01  -5.0311068e-02
   5.6188094e-01  -4.7278894e-02
   5.6255628e-01  -4.2777890e-02
   5.6323162e-01  -3.6944745e-02
   5.6390695e-01  -2.9957567e-02
   5.6458229e-01  -2.2030455e-02
   5.6525763e-01  -1.3406949e-02
   5.6593297e-01  -4.3525559e-03
   5.6660830e-01   4.8534109e-03
   5.6728364e-01   1.3926436e-02
   5.6795898e-01   2.2585582e-02
   5.6863432e-01   3.0562176e-02
   5.6930965e-01   3.7608130e-02
   5.6998499e-01   4.3503648e-02
   5.7066033e-01   4.8064071e-02
   5.7133567e-01   5.1145647e-02
   5.7201101e-01   5.2650057e-02
   5.7268634e-01   5.2527539e-02
   5.7336168e-01   5.0778527e-02
   5.7403702e-01   4.7453739e-02
   5.7471236e-01   4.2652714e-02
   5.7538769e-01   3.6520840e-02
   5.7606303e-01   2.9244956e-02
   5.7673837e-01   2.1047674e-02
   5.7741371e-01   1.2180574e-02
   5.7808904e-01   2.9164987e-03
   5.7876438e-01  -6.4588308e-03
   5.7943972e-01  -1.5655611e-02
   5.8011506e-01  -2.4388899e-02
   5.8079040e-01  -3.2387428e-02
   5.8146573e-01  -3.9402019e-02
   5.8214107e-01  -4.5213323e-02
   5.8281641e-01  -4.9638677e-02
   5.8349175e-01  -5.2537824e-02
   5.8416708e-01  -5.3817353e-02
   5.8484242e-01  -5.3433695e-02
   5.8551776e-01  -5.1394589e-02
   5.8619310e-01  -4.7758973e-02
   5.8686843e-01  -4.2635286e-02
   5.8754377e-01  -3.6178246e-02
   5.8821911e-01  -2.8584185e-02
   5.8889445e-01  -2.0085095e-02
   5.8956978e-01  -1.0941549e-02
   5.9024512e-01  -1.4347292e-03
   5.9092046e-01   8.1422035e-03
   5.9159580e-01   1.7493135e-02
   5.9227114e-01   2.6328134e-02
   5.9294647e-01   3.4372427e-02
   5.9362181e-01   4.1374925e-02
   5.9429715e-01   4.7116045e-02
   5.9497249e-01   5.1414579e-02
   5.9564782e-01   5.4133400e-02
   5.9632316e-01   5.5183821e-02
   5.9699850e-01   5.4528474e-02
   5.9767384e-01   5.2182613e-02
   5.9834917e-01   4.8213792e-02
   5.9902451e-01   4.2739939e-02
   5.9969985e-01   3.5925855e-02
   6.0037519e-01   2.7978274e-02
   6.0105053e-01   1.9139596e-02
   6.0172586e-01   9.6805152e-03
   6.0240120e-01  -1.0825546e-04
   6.0307654e-01  -9.9248995e-03
   6.0375188e-01  -1.9465783e-02
   6.0442721e-01  -2.8434827e-02
   6.0510255e-01  -3.6552673e-02
   6.0577789e-01  -4.3565364e-02
   6.0645323e-01  -4.9252273e-02
   6.0712856e-01  -5.3433019e-02
   6.0780390e-01  -5.5973176e-02
   6.0847924e-01  -5.6788574e-02
   6.0915458e-01  -5.5848065e-02
   6.0982991e-01  -5.3174670e-02
   6.1050525e-01  -4.8845050e-02
   6.1118059e-01  -4.2987323e-02
   6.1185593e-01  -3.5777289e-02
   6.1253127e-01  -2.7433171e-02
   6.1320660e-01  -1.8209021e-02
   6.1388194e-01  -8.3870114e-03
   6.1455728e-01   1.7311791e-03
   6.1523262e-01   1.1833609e-02
   6.1590795e-01   2.1607668e-02
   6.1658329e-01   3.0749721e-02
   6.1725863e-01   3.8974522e-02
   6.1793397e-01   4.6024084e-02
   6.1860930e-01   5.1675751e-02
   6.1928464e-01   5.5749203e-02
   6.1995998e-01   5.8112187e-02
   6.2063532e-01   5.8684789e-02
   6.2131066e-01   5.7442103e-02
   6.2198599e-01   5.4415218e-02
   6.2266133e-01   4.9690487e-02
   6.2333667e-01   4.3407077e-02
   6.2401201e-01   3.5752893e-02
   6.2468734e-01   2.6958978e-02
   6.2536268e-01   1.7292559e-02
   6.2603802e-01   7.0489501e-03
   6.2671336e-01  -3.4574393e-03
   6.2738869e-01  -1.3902731e-02
   6.2806403e-01  -2.3963530e-02
   6.2873937e-01  -3.3326907e-02
   6.2941471e-01  -4.1700099e-02
   6.3009005e-01  -4.8819634e-02
   6.3076538e-01  -5.4459586e-02
   6.3144072e-01  -5.8438720e-02
   6.3211606e-01  -6.0626280e-02
   6.3279140e-01  -6.0946254e-02
   6.3346673e-01  -5.9379971e-02
   6.3414207e-01  -5.5966941e-02
   6.3481741e-01  -5.0803909e-02
   6.3549275e-01  -4.4042136e-02
   6.3616808e-01  -3.5882996e-02
   6.3684342e-01  -2.6572003e-02
   6.3751876e-01  -1.6391450e-02
   6.3819410e-01  -5.6518823e-03
   6.3886943e-01   5.3173425e-03
   6.3954477e-01   1.6178118e-02
   6.4022011e-01   2.6593971e-02
   6.4089545e-01   3.6240449e-02
   6.4157079e-01   4.4815186e-02
   6.4224612e-01   5.2047334e-02
   6.4292146e-01   5.7706085e-02
   6.4359680e-01   6.1607989e-02
   6.4427214e-01   6.3622867e-02
   6.4494747e-01   6.3678099e-02
   6.4562281e-01   6.1761178e-02
   6.4629815e-01   5.7920417e-02
   6.4697349e-01   5.2263791e-02
   6.4764882e-01   4.4955941e-02
   6.4832416e-01   3.6213410e-02
   6.4899950e-01   2.6298266e-02
   6.4967484e-01   1.5510276e-02
   6.5035018e-01   4.1778899e-03
   6.5102551e-01  -7.3517175e-03
   6.5170085e-01  -1.8723234e-02
   6.5237619e-01  -2.9584109e-02
   6.5305153e-01  -3.9595430e-02
   6.5372686e-01  -4.8442446e-02
   6.5440220e-01  -5.5844404e-02
   6.5507754e-01  -6.1563409e-02
   6.5575288e-01  -6.5412005e-02
   6.5642821e-01  -6.7259269e-02
   6.5710355e-01  -6.7035187e-02
   6.5777889e-01  -6.4733202e-02
   6.5845423e-01  -6.0410813e-02
   6.5912956e-01  -5.4188219e-02
   6.5980490e-01  -4.6245026e-02
   6.6048024e-01  -3.6815106e-02
   6.6115558e-01  -2.6179759e-02
   6.6183092e-01  -1.4659372e-02
   6.6250625e-01  -2.6038230e-03
   6.6318159e-01   9.6180839e-03
   6.6385693e-01   2.1629833e-02
   6.6453227e-01   3.3058729e-02
   6.6520760e-01   4.3547383e-02
   6.6588294e-01   5.2764817e-02
   6.6655828e-01   6.0416826e-02
   6.6723362e-01   6.6255293e-02
   6.6790895e-01   7.0086148e-02
   6.6858429e-01   7.1775735e-02
   6.6925963e-01   7.1255366e-02
   6.6993497e-01   6.8523918e-02
   6.7061031e-01   6.3648378e-02
   6.7128564e-01   5.6762311e-02
   6.7196098e-01   4.8062261e-02
   6.7263632e-01   3.7802212e-02
   6.7331166e-01   2.6286238e-02
   6.7398699e-01   1.3859561e-02
   6.7466233e-01   8.9828826e-04
   6.7533767e-01  -1.2201889e-02
   6.7601301e-01  -2.5037675e-02
   6.7668834e-01  -3.7210486e-02
   6.7736368e-01  -4.8338720e-02
   6.7803902e-01  -5.8069603e-02
   6.7871436e-01  -6.6090262e-02
   6.7938969e-01  -7.2137658e-02
   6.8006503e-01  -7.6007093e-02
   6.8074037e-01  -7.7558998e-02
   6.8141571e-01  -7.6723791e-02
   6.8209105e-01  -7.3504641e-02
   6.8276638e-01  -6.7978039e-02
   6.8344172e-01  -6.0292127e-02
   6.8411706e-01  -5.0662835e-02
   6.8479240e-01  -3.9367905e-02
   6.8546773e-01  -2.6738984e-02
   6.8614307e-01  -1.3151994e-02
   6.8681841e-01   9.8393563e-04
   6.8749375e-01   1.5238653e-02
   6.8816908e-01   2.9173927e-02
   6.8884442e-01   4.2356760e-02
   6.8951976e-01   5.4372674e-02
   6.9019510e-01   6.4838566e-02
   6.9087044e-01   7.3414732e-02
   6.9154577e-01   7.9815706e-02
   6.9222111e-01   8.3819548e-02
   6.9289645e-01   8.5275306e-02
   6.9357179e-01   8.4108403e-02
   6.9424712e-01   8.0323760e-02
   6.9492246e-01   7.4006540e-02
   6.9559780e-01   6.5320467e-02
   6.9627314e-01   5.4503755e-02
   6.9694847e-01   4.1862717e-02
   6.9762381e-01   2.7763262e-02
   6.9829915e-01   1.2620474e-02
   6.9897449e-01  -3.1134063e-03
   6.9964982e-01  -1.8962265e-02
   7.0032516e-01  -3.4440277e-02
   7.0100050e-01  -4.9066535e-02
   7.0167584e-01  -6.2379697e-02
   7.0235118e-01  -7.3952234e-02
   7.0302651e-01  -8.3403832e-02
   7.0370185e-01  -9.0413540e-02
   7.0437719e-01  -9.4730290e-02
   7.0505253e-01  -9.6181453e-02
   7.0572786e-01  -9.4679149e-02
   7.0640320e-01  -9.0224101e-02
   7.0707854e-01  -8.2906884e-02
   7.0775388e-01  -7.2906497e-02
   7.0842921e-01  -6.0486279e-02
   7.0910455e-01  -4.5987238e-02
   7.0977989e-01  -2.9818972e-02
   7.1045523e-01  -1.2448416e-02
   7.1113057e-01   5.6132828e-03
   7.1180590e-01   2.3825404e-02
   7.1248124e-01   4.1633379e-02
   7.1315658e-01   5.8485172e-02
   7.1383192e-01   7.3847834e-02
   7.1450725e-01   8.7223752e-02
   7.1518259e-01   9.8166100e-02
   7.1585793e-01   1.0629305e-01
   7.1653327e-01   1.1130030e-01
   7.1720860e-01   1.1297150e-01
   7.1788394e-01   1.1118632e-01
   7.1855928e-01   1.0592578e-01
   7.1923462e-01   9.7274790e-02
   7.1990995e-01   8.5421599e-02
   7.2058529e-01   7.0654326e-02
   7.2126063e-01   5.3354468e-02
   7.2193597e-01   3.3987614e-02
   7.2261131e-01   1.3091549e-02
   7.2328664e-01  -8.7379330e-03
   7.2396198e-01  -3.0863153e-02
   7.2463732e-01  -5.2622172e-02
   7.2531266e-01  -7.3347448e-02
   7.2598799e-01  -9.2385012e-02
   7.2666333e-01  -1.0911364e-01
   7.2733867e-01  -1.2296346e-01
   7.2801401e-01  -1.3343354e-01
   7.2868934e-01  -1.4010781e-01
   7.2936468e-01  -1.4266906e-01
   7.3004002e-01  -1.4091039e-01
   7.3071536e-01  -1.3474389e-01
   7.3139070e-01  -1.2420628e-01
   7.3206603e-01  -1.0946118e-01
   7.3274137e-01  -9.0798100e-02
   7.3341671e-01  -6.8627953e-02
   7.3409205e-01  -4.3475269e-02
   7.3476738e-01  -1.5967249e-02
   7.3544272e-01   1.3180102e-02
   7.3611806e-01   4.3178412e-02
   7.3679340e-01   7.3185556e-02
   7.3746873e-01   1.0232598e-01
   7.3814407e-01   1.2971222e-01
   7.3881941e-01   1.5446706e-01
   7.3949475e-01   1.7574578e-01
   7.4017009e-01   1.9275791e-01
   7.4084542e-01   2.0478787e-01
   7.4152076e-01   2.1121412e-01
   7.4219610e-01   2.1152606e-01
   7.4287144e-01   2.0533854e-01
   7.4354677e-01   1.9240328e-01
   7.4422211e-01   1.7261722e-01
   7.4489745e-01   1.4602729e-01
   7.4557279e-01   1.1283160e-01
   7.4624812e-01   7.3377081e-02
   7.4692346e-01   2.8153461e-02
   7.4759880e-01  -2.2216182e-02
   7.4827414e-01  -7.6988049e-02
   7.4894947e-01  -1.3531317e-01
   7.4962481e-01  -1.9625543e-01
   7.5030015e-01  -2.5881171e-01
   7.5097549e-01  -3.2193354e-01
   7.5165083e-01  -3.8454979e-01
   7.5232616e-01  -4.4558986e-01
   7.5300150e-01  -5.0400677e-01
   7.5367684e-01  -5.5879955e-01
   7.5435218e-01  -6.0903449e-01
   7.5502751e-01  -6.5386469e-01
   7.5570285e-01  -6.9254744e-01
   7.5637819e-01  -7.2445908e-01
   7.5705353e-01  -7.4910697e-01
   7.5772886e-01  -7.6613837e-01
   7.5840420e-01  -7.7534602e-01
   7.5907954e-01  -7.7667029e-01
   7.5975488e-01  -7.7019809e-01
   7.6043022e-01  -7.5615839e-01
   7.6110555e-01  -7.3491464e-01
   7.6178089e-01  -7.0695441e-01
   7.6245623e-01  -6.7287632e-01
   7.6313157e-01  -6.3337494e-01
   7.6380690e-01  -5.8922378e-01
   7.6448224e-01  -5.4125707e-01
   7.6515758e-01  -4.9035059e-01
   7.6583292e-01  -4.3740223e-01
   7.6650825e-01  -3.8331256e-01
   7.6718359e-01  -3.2896606e-01
   7.6785893e-01  -2.7521337e-01
   7.6853427e-01  -2.2285487e-01
   7.6920960e-01  -1.7262608e-01
   7.6988494e-01  -1.2518516e-01
   7.7056028e-01  -8.1102595e-02
   7.7123562e-01  -4.0853404e-02
   7.7191096e-01  -4.8118869e-03
   7.7258629e-01   2.6751078e-02
   7.7326163e-01   5.3668189e-02
   7.7393697e-01   7.5873457e-02
   7.7461231e-01   9.3397689e-02
   7.7528764e-01   1.0636193e-01
   7.7596298e-01   1.1496915e-01
   7.7663832e-01   1.1949443e-01
   7.7731366e-01   1.2027400e-01
   7.7798899e-01   1.1769355e-01
   7.7866433e-01   1.1217599e-01
   7.7933967e-01   1.0416915e-01
   7.8001501e-01   9.4133685e-02
   7.8069035e-01   8.2531520e-02
   7.8136568e-01   6.9815089e-02
   7.8204102e-01   5.6417602e-02
   7.8271636e-01   4.2744566e-02
   7.8339170e-01   2.9166672e-02
   7.8406703e-01   1.6014174e-02
   7.8474237e-01   3.5727979e-03
   7.8541771e-01  -7.9188237e-03
   7.8609305e-01  -1.8270220e-02
   7.8676838e-01  -2.7338760e-02
   7.8744372e-01  -3.5028050e-02
   7.8811906e-01  -4.1285218e-02
   7.8879440e-01  -4.6097265e-02
   7.8946973e-01  -4.9486680e-02
   7.9014507e-01  -5.1506524e-02
   7.9082041e-01  -5.2235205e-02
   7.9149575e-01  -5.1771146e-02
   7.9217109e-01  -5.0227533e-02
   7.9284642e-01  -4.7727333e-02
   7.9352176e-01  -4.4398715e-02
   7.9419710e-01  -4.0371026e-02
   7.9487244e-01  -3.5771386e-02
   7.9554777e-01  -3.0721982e-02
   7.9622311e-01  -2.5338083e-02
   7.9689845e-01  -1.9726764e-02
   7.9757379e-01  -1.3986309e-02
   7.9824912e-01  -8.2062235e-03
   7.9892446e-01  -2.4677721e-03
   7.9959980e-01   3.1550802e-03
   8.0027514e-01   8.5944316e-03
   8.0095048e-01   1.3787053e-02
   8.0162581e-01   1.8672974e-02
   8.0230115e-01   2.3194174e-02
   8.0297649e-01   2.7293496e-02
   8.0365183e-01   3.0913900e-02
   8.0432716e-01   3.3998122e-02
   8.0500250e-01   3.6488817e-02
   8.0567784e-01   3.8329208e-02
   8.0635318e-01   3.9464258e-02
   8.0702851e-01   3.9842340e-02
   8.0770385e-01   3.9417350e-02
   8.0837919e-01   3.8151188e-02
   8.0905453e-01   3.6016511e-02
   8.0972986e-01   3.2999633e-02
   8.1040520e-01   2.9103428e-02
   8.1108054e-01   2.4350107e-02
   8.1175588e-01   1.8783696e-02
   8.1243122e-01   1.2472085e-02
   8.1310655e-01   5.5084961e-03
   8.1378189e-01  -1.9877581e-03
   8.1445723e-01  -9.8713216e-03
   8.1513257e-01  -1.7971742e-02
   8.1580790e-01  -2.6095360e-02
   8.1648324e-01  -3.4028170e-02
   8.1715858e-01  -4.1539629e-02
   8.1783392e-01  -4.8387365e-02
   8.1850925e-01  -5.4322694e-02
   8.1918459e-01  -5.9096837e-02
   8.1985993e-01  -6.2467657e-02
   8.2053527e-01  -6.4206764e-02
   8.2121061e-01  -6.4106762e-02
   8.2188594e-01  -6.1988423e-02
   8.2256128e-01  -5.7707563e-02
   8.2323662e-01  -5.1161379e-02
   8.2391196e-01  -4.2294024e-02
   8.2458729e-01  -3.1101198e-02
   8.2526263e-01  -1.7633570e-02
   8.2593797e-01  -1.9988543e-03
   8.2661331e-01   1.5637581e-02
   8.2728864e-01   3.5053676e-02
   8.2796398e-01   5.5973253e-02
   8.2863932e-01   7.8070206e-02
   8.2931466e-01   1.0097426e-01
   8.2998999e-01   1.2427818e-01
   8.3066533e-01   1.4754636e-01
   8.3134067e-01   1.7032444e-01
   8.3201601e-01   1.9214994e-01
   8.3269135e-01   2.1256345e-01
   8.3336668e-01   2.3112017e-01
   8.3404202e-01   2.4740150e-01
   8.3471736e-01   2.6102632e-01
   8.3539270e-01   2.7166159e-01
   8.3606803e-01   2.7903208e-01
   8.3674337e-01   2.8292882e-01
   8.3741871e-01   2.8321599e-01
   8.3809405e-01   2.7983615e-01
   8.3876938e-01   2.7281337e-01
   8.3944472e-01   2.6225448e-01
   8.4012006e-01   2.4834793e-01
   8.4079540e-01   2.3136063e-01
   8.4147074e-01   2.1163250e-01
   8.4214607e-01   1.8956910e-01
   8.4282141e-01   1.6563228e-01
   8.4349675e-01   1.4032914e-01
   8.4417209e-01   1.1419974e-01
   8.4484742e-01   8.7803531e-02
   8.4552276e-01   6.1705280e-02
   8.4619810e-01   3.6460494e-02
   8.4687344e-01   1.2601002e-02
   8.4754877e-01  -9.3790199e-03
   8.4822411e-01  -2.9036150e-02
   8.4889945e-01  -4.5989568e-02
   8.4957479e-01  -5.9931304e-02
   8.5025013e-01  -7.0634570e-02
   8.5092546e-01  -7.7959927e-02
   8.5160080e-01  -8.1859063e-02
   8.5227614e-01  -8.2376076e-02
   8.5295148e-01  -7.9646175e-02
   8.5362681e-01  -7.3891804e-02
   8.5430215e-01  -6.5416295e-02
   8.5497749e-01  -5.4595177e-02
   8.5565283e-01  -4.1865383e-02
   8.5632816e-01  -2.7712636e-02
   8.5700350e-01  -1.2657367e-02
   8.5767884e-01   2.7604522e-03
   8.5835418e-01   1.7997130e-02
   8.5902951e-01   3.2521269e-02
   8.5970485e-01   4.5829520e-02
   8.6038019e-01   5.7461606e-02
   8.6105553e-01   6.7014168e-02
   8.6173087e-01   7.4153021e-02
   8.6240620e-01   7.8623435e-02
   8.6308154e-01   8.0258129e-02
   8.6375688e-01   7.8982702e-02
   8.6443222e-01   7.4818325e-02
   8.6510755e-01   6.7881578e-02
   8.6578289e-01   5.8381405e-02
   8.6645823e-01   4.6613244e-02
   8.6713357e-01   3.2950471e-02
   8.6780890e-01   1.7833378e-02
   8.6848424e-01   1.7559914e-03
   8.6915958e-01  -1.4748917e-02
   8.6983492e-01  -3.1126195e-02
   8.7051026e-01  -4.6815589e-02
   8.7118559e-01  -6.1269413e-02
   8.7186093e-01  -7.3970122e-02
   8.7253627e-01  -8.4447217e-02
   8.7321161e-01  -9.2293009e-02
   8.7388694e-01  -9.7176719e-02
   8.7456228e-01  -9.8856486e-02
   8.7523762e-01  -9.7188874e-02
   8.7591296e-01  -9.2135563e-02
   8.7658829e-01  -8.3766964e-02
   8.7726363e-01  -7.2262600e-02
   8.7793897e-01  -5.7908169e-02
   8.7861431e-01  -4.1089326e-02
   8.7928964e-01  -2.2282297e-02
   8.7996498e-01  -2.0415216e-03
   8.8064032e-01   1.9015343e-02
   8.8131566e-01   4.0224707e-02
   8.8199100e-01   6.0896135e-02
   8.8266633e-01   8.0332751e-02
   8.8334167e-01   9.7852361e-02
   8.8401701e-01   1.1280874e-01
   8.8469235e-01   1.2461242e-01
   8.8536768e-01   1.3275048e-01
   8.8604302e-01   1.3680456e-01
   8.8671836e-01   1.3646677e-01
   8.8739370e-01   1.3155284e-01
   8.8806903e-01   1.2201215e-01
   8.8874437e-01   1.0793423e-01
   8.8941971e-01   8.9551551e-02
   8.9009505e-01   6.7238373e-02
   8.9077039e-01   4.1505648e-02
   8.9144572e-01   1.2991981e-02
   8.9212106e-01  -1.7549143e-02
   8.9279640e-01  -4.9265624e-02
   8.9347174e-01  -8.1226137e-02
   8.9414707e-01  -1.1244217e-01
   8.9482241e-01  -1.4189218e-01
   8.9549775e-01  -1.6854732e-01
   8.9617309e-01  -1.9139793e-01
   8.9684842e-01  -2.0948032e-01
   8.9752376e-01  -2.2190296e-01
   8.9819910e-01  -2.2787146e-01
   8.9887444e-01  -2.2671166e-01
   8.9954977e-01  -2.1789025e-01
   9.0022511e-01  -2.0103217e-01
   9.0090045e-01  -1.7593450e-01
   9.0157579e-01  -1.4257632e-01
   9.0225113e-01  -1.0112422e-01
   9.0292646e-01  -5.1933306e-02
   9.0360180e-01   4.4564024e-03
   9.0427714e-01   6.7328192e-02
   9.0495248e-01   1.3580126e-01
   9.0562781e-01   2.0884749e-01
   9.0630315e-01   2.8531203e-01
   9.0697849e-01   3.6393716e-01
   9.0765383e-01   4.4338892e-01
   9.0832916e-01   5.2228582e-01
   9.0900450e-01   5.9922897e-01
   9.0967984e-01   6.7283294e-01
   9.1035518e-01   7.4175642e-01
   9.1103052e-01   8.0473221e-01
   9.1170585e-01   8.6059548e-01
   9.1238119e-01   9.0830992e-01
   9.1305653e-01   9.4699085e-01
   9.1373187e-01   9.7592496e-01
   9.1440720e-01   9.9458606e-01
   9.1508254e-01   1.0026465e+00
   9.1575788e-01   9.9998388e-01
   9.1643322e-01   9.8668333e-01
   9.1710855e-01   9.6303458e-01
   9.1778389e-01   9.2952463e-01
   9.1845923e-01   8.8682580e-01
   9.1913457e-01   8.3577960e-01
   9.1980990e-01   7.7737691e-01
   9.2048524e-01   7.1273482e-01
   9.2116058e-01   6.4307088e-01
   9.2183592e-01   5.6967528e-01
   9.2251126e-01   4.9388182e-01
   9.2318659e-01   4.1703813e-01
   9.2386193e-01   3.4047620e-01
   9.2453727e-01   2.6548365e-01
   9.2521261e-01   1.9327660e-01
   9.2588794e-01   1.2497469e-01
   9.2656328e-01   6.1578918e-02
   9.2723862e-01   3.9526713e-03
   9.2791396e-01  -4.7193532e-02
   9.2858929e-01  -9.1313345e-02
   9.2926463e-01  -1.2803171e-01
   9.2993997e-01  -1.5714771e-01
   9.3061531e-01  -1.7863317e-01
   9.3129065e-01  -1.9262716e-01
   9.3196598e-01  -1.9942657e-01
   9.3264132e-01  -1.9947317e-01
   9.3331666e-01  -1.9333747e-01
   9.3399200e-01  -1.8170000e-01
   9.3466733e-01  -1.6533040e-01
   9.3534267e-01  -1.4506503e-01
   9.3601801e-01  -1.2178364e-01
   9.3669335e-01  -9.6385818e-02
   9.3736868e-01  -6.9767685e-02
   9.3804402e-01  -4.2799601e-02
   9.3871936e-01  -1.6305309e-02
   9.3939470e-01   8.9569148e-03
   9.4007004e-01   3.2310694e-02
   9.4074537e-01   5.3175202e-02
   9.4142071e-01   7.1075752e-02
   9.4209605e-01   8.5651150e-02
   9.4277139e-01   9.6657713e-02
   9.4344672e-01   1.0396995e-01
   9.4412206e-01   1.0757803e-01
   9.4479740e-01   1.0758216e-01
   9.4547274e-01   1.0418416e-01
   9.4614807e-01   9.7676650e-02
   9.4682341e-01   8.8430038e-02
   9.4749875e-01   7.6877948e-02
   9.4817409e-01   6.3501447e-02
   9.4884942e-01   4.8812579e-02
   9.4952476e-01   3.3337713e-02
   9.5020010e-01   1.7601175e-02
   9.5087544e-01   2.1096270e-03
   9.5155078e-01  -1.2662378e-02
   9.5222611e-01  -2.6285295e-02
   9.5290145e-01  -3.8385608e-02
   9.5357679e-01  -4.8654736e-02
   9.5425213e-01  -5.6855613e-02
   9.5492746e-01  -6.2826853e-02
   9.5560280e-01  -6.6484447e-02
   9.5627814e-01  -6.7821037e-02
   9.5695348e-01  -6.6902878e-02
   9.5762881e-01  -6.3864649e-02
   9.5830415e-01  -5.8902364e-02
   9.5897949e-01  -5.2264653e-02
   9.5965483e-01  -4.4242739e-02
   9.6033017e-01  -3.5159478e-02
   9.6100550e-01  -2.5357813e-02
   9.6168084e-01  -1.5189031e-02
   9.6235618e-01  -5.0012024e-03
   9.6303152e-01   4.8718552e-03
   9.6370685e-01   1.4120754e-02
   9.6438219e-01   2.2469557e-02
   9.6505753e-01   2.9683407e-02
   9.6573287e-01   3.5574552e-02
   9.6640820e-01   4.0006643e-02
   9.6708354e-01   4.2897209e-02
   9.6775888e-01   4.4218305e-02
   9.6843422e-01   4.3995341e-02
   9.6910955e-01   4.2304228e-02
   9.6978489e-01   3.9266947e-02
   9.7046023e-01   3.5045762e-02
   9.7113557e-01   2.9836287e-02
   9.7181091e-01   2.3859690e-02
   9.7248624e-01   1.7354300e-02
   9.7316158e-01   1.0566913e-02
   9.7383692e-01   3.7441066e-03
   9.7451226e-01  -2.8761591e-03
   9.7518759e-01  -9.0723844e-03
   9.7586293e-01  -1.4646560e-02
   9.7653827e-01  -1.9430176e-02
   9.7721361e-01  -2.3289043e-02
   9.7788894e-01  -2.6126774e-02
   9.7856428e-01  -2.7886872e-02
   9.7923962e-01  -2.8553363e-02
   9.7991496e-01  -2.8150013e-02
   9.8059030e-01  -2.6738173e-02
   9.8126563e-01  -2.4413373e-02
   9.8194097e-01  -2.1300810e-02
   9.8261631e-01  -1.7549914e-02
   9.8329165e-01  -1.3328194e-02
   9.8396698e-01  -8.8146096e-03
   9.8464232e-01  -4.1927054e-03
   9.8531766e-01   3.5625553e-04
   9.8599300e-01   4.6599001e-03
   9.8666833e-01   8.5608790e-03
   9.8734367e-01   1.1922314e-02
   9.8801901e-01   1.4632375e-02
   9.8869435e-01   1.6607849e-02
   9.8936968e-01   1.7796577e-02
   9.9004502e-01   1.8178703e-02
   9.9072036e-01   1.7766701e-02
   9.9139570e-01   1.6604211e-02
   9.9207104e-01   1.4763718e-02
   9.9274637e-01   1.2343207e-02
   9.9342171e-01   9.4618994e-03
   9.9409705e-01   6.2552627e-03
   9.9477239e-01   2.8694613e-03
   9.9544772e-01  -5.4452409e-04
   9.9612306e-01  -3.8368997e-03
   9.9679840e-01  -6.8649585e-03
   9.9747374e-01  -9.4986608e-03
   9.9814907e-01  -1.1625692e-02
   9.9882441e-01  -1.3155810e-02
   9.9949975e-01  -1.4024333e-02
   1.0001751e+00  -1.4194625e-02
   1.0008504e+00  -1.3659510e-02
   1.0015258e+00  -1.2441547e-02
   1.0022011e+00  -1.0592158e-02
   1.0028764e+00  -8.1896570e-03
   1.0035518e+00  -5.3362225e-03
   1.0042271e+00  -2.1539521e-03
   1.0049025e+00   1.2198775e-03
   1.0055778e+00   4.6381629e-03
   1.0062531e+00   7.9497466e-03
   1.0069285e+00   1.1005398e-02
   1.0076038e+00   1.3663782e-02
   1.0082791e+00   1.5797193e-02
   1.0089545e+00   1.7296839e-02
   1.0096298e+00   1.8077479e-02
   1.0103052e+00   1.8081230e-02
   1.0109805e+00   1.7280394e-02
   1.0116558e+00   1.5679189e-02
   1.0123312e+00   1.3314301e-02
   1.0130065e+00   1.0254225e-02
   1.0136818e+00   6.5973879e-03
   1.0143572e+00   2.4691214e-03
   1.0150325e+00  -1.9824517e-03
   1.0157079e+00  -6.5914641e-03
   1.0163832e+00  -1.1180132e-02
   1.0170585e+00  -1.5565163e-02
   1.0177339e+00  -1.9564528e-02
   1.0184092e+00  -2.3004354e-02
   1.0190845e+00  -2.5725706e-02
   1.0197599e+00  -2.7590990e-02
   1.0204352e+00  -2.8489768e-02
   1.0211106e+00  -2.8343735e-02
   1.0217859e+00  -2.7110679e-02
   1.0224612e+00  -2.4787256e-02
   1.0231366e+00  -2.1410442e-02
   1.0238119e+00  -1.7057589e-02
   1.0244872e+00  -1.1845036e-02
   1.0251626e+00  -5.9252902e-03
   1.0258379e+00   5.1716305e-04
   1.0265133e+00   7.2713143e-03
   1.0271886e+00   1.4106195e-02
   1.0278639e+00   2.0778357e-02
   1.0285393e+00   2.7040035e-02
   1.0292146e+00   3.2647732e-02
   1.0298899e+00   3.7370945e-02
   1.0305653e+00   4.1000738e-02
   1.0312406e+00   4.3357866e-02
   1.0319160e+00   4.4300152e-02
   1.0325913e+00   4.3728864e-02
   1.0332666e+00   4.1593817e-02
   1.0339420e+00   3.7897014e-02
   1.0346173e+00   3.2694641e-02
   1.0352926e+00   2.6097302e-02
   1.0359680e+00   1.8268423e-02
   1.0366433e+00   9.4208299e-03
   1.0373187e+00  -1.8846102e-04
   1.0379940e+00  -1.0265123e-02
   1.0386693e+00  -2.0485896e-02
   1.0393447e+00  -3.0508240e-02
   1.0400200e+00  -3.9980997e-02
   1.0406953e+00  -4.8555744e-02
   1.0413707e+00  -5.5898491e-02
   1.0420460e+00  -6.1701372e-02
   1.0427214e+00  -6.5693930e-02
   1.0433967e+00  -6.7653643e-02
   1.0440720e+00  -6.7415306e-02
   1.0447474e+00  -6.4878949e-02
   1.0454227e+00  -6.0015970e-02
   1.0460980e+00  -5.2873235e-02
   1.0467734e+00  -4.3574935e-02
   1.0474487e+00  -3.2322066e-02
   1.0481241e+00  -1.9389450e-02
   1.0487994e+00  -5.1203095e-03
   1.0494747e+00   1.0081537e-02
   1.0501501e+00   2.5761705e-02
   1.0508254e+00   4.1427277e-02
   1.0515008e+00   5.6560545e-02
   1.0521761e+00   7.0634116e-02
   1.0528514e+00   8.3126976e-02
   1.0535268e+00   9.3541066e-02
   1.0542021e+00   1.0141790e-01
   1.0548774e+00   1.0635471e-01
   1.0555528e+00   1.0801972e-01
   1.0562281e+00   1.0616587e-01
   1.0569035e+00   1.0064284e-01
   1.0575788e+00   9.1406586e-02
   1.0582541e+00   7.8526406e-02
   1.0589295e+00   6.2188957e-02
   1.0596048e+00   4.2699148e-02
   1.0602801e+00   2.0477734e-02
   1.0609555e+00  -3.9444351e-03
   1.0616308e+00  -2.9935469e-02
   1.0623062e+00  -5.6774637e-02
   1.0629815e+00  -8.3667504e-02
   1.0636568e+00  -1.0976367e-01
   1.0643322e+00  -1.3417669e-01
   1.0650075e+00  -1.5600581e-01
   1.0656828e+00  -1.7435878e-01
   1.0663582e+00  -1.8837541e-01
   1.0670335e+00  -1.9725106e-01
   1.0677089e+00  -2.0025959e-01
   1.0683842e+00  -1.9677503e-01
   1.0690595e+00  -1.8629142e-01
   1.0697349e+00  -1.6844032e-01
   1.0704102e+00  -1.4300525e-01
   1.0710855e+00  -1.0993293e-01
   1.0717609e+00  -6.9340682e-02
   1.0724362e+00  -2.1519797e-02
   1.0731116e+00   3.3065218e-02
   1.0737869e+00   9.3781735e-02
   1.0744622e+00   1.5983830e-01
   1.0751376e+00   2.3029803e-01
   1.0758129e+00   3.0409583e-01
   1.0764882e+00   3.8005907e-01
   1.0771636e+00   4.5693129e-01
   1.0778389e+00   5.3339836e-01
   1.0785143e+00   6.0811653e-01
   1.0791896e+00   6.7974162e-01
   1.0798649e+00   7.4695878e-01
   1.0805403e+00   8.0851189e-01
   1.0812156e+00   8.6323215e-01
   1.0818909e+00   9.1006484e-01
   1.0825663e+00   9.4809385e-01
   1.0832416e+00   9.7656312e-01
   1.0839170e+00   9.9489469e-01
   1.0845923e+00   1.0027026e+00
   1.0852676e+00   9.9980267e-01
   1.0859430e+00   9.8621725e-01
   1.0866183e+00   9.6217574e-01
   1.0872936e+00   9.2810989e-01
   1.0879690e+00   8.8464464e-01
   1.0886443e+00   8.3258436e-01
   1.0893197e+00   7.7289506e-01
   1.0899950e+00   7.0668277e-01
   1.0906703e+00   6.3516881e-01
   1.0913457e+00   5.5966248e-01
   1.0920210e+00   4.8153176e-01
   1.0926963e+00   4.0217292e-01
   1.0933717e+00   3.2297964e-01
   1.0940470e+00   2.4531246e-01
   1.0947224e+00   1.7046929e-01
   1.0953977e+00   9.9657657e-02
   1.0960730e+00   3.3969488e-02
   1.0967484e+00  -2.5641150e-02
   1.0974237e+00  -7.8376694e-02
   1.0980990e+00  -1.2361075e-01
   1.0987744e+00  -1.6089845e-01
   1.0994497e+00  -1.8998228e-01
   1.1001251e+00  -2.1079328e-01
   1.1008004e+00  -2.2344771e-01
   1.1014757e+00  -2.2823924e-01
   1.1021511e+00  -2.2562696e-01
   1.1028264e+00  -2.1621961e-01
   1.1035018e+00  -2.0075642e-01
   1.1041771e+00  -1.8008517e-01
   1.1048524e+00  -1.5513802e-01
   1.1055278e+00  -1.2690581e-01
   1.1062031e+00  -9.6411501e-02
   1.1068784e+00  -6.4683426e-02
   1.1075538e+00  -3.2729124e-02
   1.1082291e+00  -1.5103499e-03
   1.1089045e+00   2.8080054e-02
   1.1095798e+00   5.5238890e-02
   1.1102551e+00   7.9270423e-02
   1.1109305e+00   9.9600876e-02
   1.1116058e+00   1.1578929e-01
   1.1122811e+00   1.2753454e-01
   1.1129565e+00   1.3467838e-01
   1.1136318e+00   1.3720453e-01
   1.1143072e+00   1.3523397e-01
   1.1149825e+00   1.2901652e-01
   1.1156578e+00   1.1891917e-01
   1.1163332e+00   1.0541144e-01
   1.1170085e+00   8.9048339e-02
   1.1176838e+00   7.0451290e-02
   1.1183592e+00   5.0287817e-02
   1.1190345e+00   2.9250387e-02
   1.1197099e+00   8.0351430e-03
   1.1203852e+00  -1.2678925e-02
   1.1210605e+00  -3.2249763e-02
   1.1217359e+00  -5.0090470e-02
   1.1224112e+00  -6.5685449e-02
   1.1230865e+00  -7.8604076e-02
   1.1237619e+00  -8.8511549e-02
   1.1244372e+00  -9.5176654e-02
   1.1251126e+00  -9.8476289e-02
   1.1257879e+00  -9.8396677e-02
   1.1264632e+00  -9.5031291e-02
   1.1271386e+00  -8.8575623e-02
   1.1278139e+00  -7.9318994e-02
   1.1284892e+00  -6.7633702e-02
   1.1291646e+00  -5.3961881e-02
   1.1298399e+00  -3.8800477e-02
   1.1305153e+00  -2.2684826e-02
   1.1311906e+00  -6.1713445e-03
   1.1318659e+00   1.0180166e-02
   1.1325413e+00   2.5824048e-02
   1.1332166e+00   4.0245655e-02
   1.1338919e+00   5.2977054e-02
   1.1345673e+00   6.3611135e-02
   1.1352426e+00   7.1813707e-02
   1.1359180e+00   7.7333280e-02
   1.1365933e+00   8.0008244e-02
   1.1372686e+00   7.9771294e-02
   1.1379440e+00   7.6650974e-02
   1.1386193e+00   7.0770360e-02
   1.1392946e+00   6.2342921e-02
   1.1399700e+00   5.1665735e-02
   1.1406453e+00   3.9110271e-02
   1.1413207e+00   2.5111042e-02
   1.1419960e+00   1.0152472e-02
   1.1426713e+00  -5.2456149e-03
   1.1433467e+00  -2.0543453e-02
   1.1440220e+00  -3.5197281e-02
   1.1446973e+00  -4.8675317e-02
   1.1453727e+00  -6.0473291e-02
   1.1460480e+00  -7.0129104e-02
   1.1467234e+00  -7.7236196e-02
   1.1473987e+00  -8.1455254e-02
   1.1480740e+00  -8.2523945e-02
   1.1487494e+00  -8.0264420e-02
   1.1494247e+00  -7.4588391e-02
   1.1501001e+00  -6.5499677e-02
   1.1507754e+00  -5.3094162e-02
   1.1514507e+00  -3.7557203e-02
   1.1521261e+00  -1.9158595e-02
   1.1528014e+00   1.7547507e-03
   1.1534767e+00   2.4768165e-02
   1.1541521e+00   4.9410343e-02
   1.1548274e+00   7.5165884e-02
   1.1555028e+00   1.0148890e-01
   1.1561781e+00   1.2781726e-01
   1.1568534e+00   1.5358717e-01
   1.1575288e+00   1.7824748e-01
   1.1582041e+00   2.0127362e-01
   1.1588794e+00   2.2218047e-01
   1.1595548e+00   2.4053410e-01
   1.1602301e+00   2.5596195e-01
   1.1609055e+00   2.6816114e-01
   1.1615808e+00   2.7690490e-01
   1.1622561e+00   2.8204686e-01
   1.1629315e+00   2.8352309e-01
   1.1636068e+00   2.8135206e-01
   1.1642821e+00   2.7563240e-01
   1.1649575e+00   2.6653861e-01
   1.1656328e+00   2.5431498e-01
   1.1663082e+00   2.3926786e-01
   1.1669835e+00   2.2175649e-01
   1.1676588e+00   2.0218282e-01
   1.1683342e+00   1.8098045e-01
   1.1690095e+00   1.5860321e-01
   1.1696848e+00   1.3551353e-01
   1.1703602e+00   1.1217105e-01
   1.1710355e+00   8.9021665e-02
   1.1717109e+00   6.6487425e-02
   1.1723862e+00   4.4957381e-02
   1.1730615e+00   2.4779718e-02
   1.1737369e+00   6.2552748e-03
   1.1744122e+00  -1.0367410e-02
   1.1750875e+00  -2.4895455e-02
   1.1757629e+00  -3.7193365e-02
   1.1764382e+00  -4.7183178e-02
   1.1771136e+00  -5.4843074e-02
   1.1777889e+00  -6.0204587e-02
   1.1784642e+00  -6.3348552e-02
   1.1791396e+00  -6.4399978e-02
   1.1798149e+00  -6.3522050e-02
   1.1804902e+00  -6.0909483e-02
   1.1811656e+00  -5.6781468e-02
   1.1818409e+00  -5.1374420e-02
   1.1825163e+00  -4.4934790e-02
   1.1831916e+00  -3.7712120e-02
   1.1838669e+00  -2.9952554e-02
   1.1845423e+00  -2.1892973e-02
   1.1852176e+00  -1.3755877e-02
   1.1858929e+00  -5.7451379e-03
   1.1865683e+00   1.9573231e-03
   1.1872436e+00   9.1938909e-03
   1.1879190e+00   1.5832653e-02
   1.1885943e+00   2.1767874e-02
   1.1892696e+00   2.6919608e-02
   1.1899450e+00   3.1232561e-02
   1.1906203e+00   3.4674308e-02
   1.1912956e+00   3.7232993e-02
   1.1919710e+00   3.8914689e-02
   1.1926463e+00   3.9740528e-02
   1.1933217e+00   3.9743787e-02
   1.1939970e+00   3.8967045e-02
   1.1946723e+00   3.7459558e-02
   1.1953477e+00   3.5274959e-02
   1.1960230e+00   3.2469365e-02
   1.1966983e+00   2.9099960e-02
   1.1973737e+00   2.5224096e-02
   1.1980490e+00   2.0898909e-02
   1.1987244e+00   1.6181427e-02
   1.1993997e+00   1.1129139e-02
   1.2000750e+00   5.8009237e-03
   1.2007504e+00   2.5826911e-04
   1.2014257e+00  -5.4333513e-03
   1.2021011e+00  -1.1203059e-02
   1.2027764e+00  -1.6973242e-02
   1.2034517e+00  -2.2658459e-02
   1.2041271e+00  -2.8164687e-02
   1.2048024e+00  -3.3389049e-02
   1.2054777e+00  -3.8220106e-02
   1.2061531e+00  -4.2538798e-02
   1.2068284e+00  -4.6220086e-02
   1.2075038e+00  -4.9135314e-02
   1.2081791e+00  -5.1155277e-02
   1.2088544e+00  -5.2153966e-02
   1.2095298e+00  -5.2012883e-02
   1.2102051e+00  -5.0625857e-02
   1.2108804e+00  -4.7904176e-02
   1.2115558e+00  -4.3781911e-02
   1.2122311e+00  -3.8221216e-02
   1.2129065e+00  -3.1217420e-02
   1.2135818e+00  -2.2803689e-02
   1.2142571e+00  -1.3055061e-02
   1.2149325e+00  -2.0916328e-03
   1.2156078e+00   9.9192819e-03
   1.2162831e+00   2.2762194e-02
   1.2169585e+00   3.6173825e-02
   1.2176338e+00   4.9844946e-02
   1.2183092e+00   6.3423727e-02
   1.2189845e+00   7.6520627e-02
   1.2196598e+00   8.8714796e-02
   1.2203352e+00   9.9561916e-02
   1.2210105e+00   1.0860335e-01
   1.2216858e+00   1.1537642e-01
   1.2223612e+00   1.1942565e-01
   1.2230365e+00   1.2031459e-01
   1.2237119e+00   1.1763810e-01
   1.2243872e+00   1.1103464e-01
   1.2250625e+00   1.0019825e-01
   1.2257379e+00   8.4889938e-02
   1.2264132e+00   6.4948086e-02
   1.2270885e+00   4.0297500e-02
   1.2277639e+00   1.0956870e-02
   1.2284392e+00  -2.2955711e-02
   1.2291146e+00  -6.1219366e-02
   1.2297899e+00  -1.0350941e-01
   1.2304652e+00  -1.4939883e-01
   1.2311406e+00  -1.9836228e-01
   1.2318159e+00  -2.4978267e-01
   1.2324912e+00  -3.0296032e-01
   1.2331666e+00  -3.5712436e-01
   1.2338419e+00  -4.1144641e-01
   1.2345173e+00  -4.6505615e-01
   1.2351926e+00  -5.1705845e-01
   1.2358679e+00  -5.6655175e-01
   1.2365433e+00  -6.1264717e-01
   1.2372186e+00  -6.5448807e-01
   1.2378939e+00  -6.9126936e-01
   1.2385693e+00  -7.2225625e-01
   1.2392446e+00  -7.4680190e-01
   1.2399200e+00  -7.6436351e-01
   1.2405953e+00  -7.7451640e-01
   1.2412706e+00  -7.7696573e-01
   1.2419460e+00  -7.7155544e-01
   1.2426213e+00  -7.5827425e-01
   1.2432966e+00  -7.3725840e-01
   1.2439720e+00  -7.0879108e-01
   1.2446473e+00  -6.7329848e-01
   1.2453227e+00  -6.3134247e-01
   1.2459980e+00  -5.8361014e-01
   1.2466733e+00  -5.3090024e-01
   1.2473487e+00  -4.7410700e-01
   1.2480240e+00  -4.1420156e-01
   1.2486993e+00  -3.5221149e-01
   1.2493747e+00  -2.8919887e-01
   1.2500500e+00  -2.2623748e-01
   1.2507254e+00  -1.6438956e-01
   1.2514007e+00  -1.0468286e-01
   1.2520760e+00  -4.8088369e-02
   1.2527514e+00   4.5005885e-03
   1.2534267e+00   5.2287474e-02
   1.2541021e+00   9.4589318e-02
   1.2547774e+00   1.3085081e-01
   1.2554527e+00   1.6065529e-01
   1.2561281e+00   1.8373249e-01
   1.2568034e+00   1.9996258e-01
   1.2574787e+00   2.0937682e-01
   1.2581541e+00   2.1215438e-01
   1.2588294e+00   2.0861575e-01
   1.2595048e+00   1.9921275e-01
   1.2601801e+00   1.8451549e-01
   1.2608554e+00   1.6519653e-01
   1.2615308e+00   1.4201278e-01
   1.2622061e+00   1.1578549e-01
   1.2628814e+00   8.7379006e-02
   1.2635568e+00   5.7678629e-02
   1.2642321e+00   2.7568391e-02
   1.2649075e+00  -2.0908633e-03
   1.2655828e+00  -3.0482442e-02
   1.2662581e+00  -5.6853299e-02
   1.2669335e+00  -8.0531579e-02
   1.2676088e+00  -1.0094176e-01
   1.2682841e+00  -1.1761706e-01
   1.2689595e+00  -1.3020875e-01
   1.2696348e+00  -1.3849225e-01
   1.2703102e+00  -1.4236982e-01
   1.2709855e+00  -1.4186988e-01
   1.2716608e+00  -1.3714291e-01
   1.2723362e+00  -1.2845430e-01
   1.2730115e+00  -1.1617412e-01
   1.2736868e+00  -1.0076430e-01
   1.2743622e+00  -8.2763638e-02
   1.2750375e+00  -6.2770903e-02
   1.2757129e+00  -4.1426670e-02
   1.2763882e+00  -1.9394350e-02
   1.2770635e+00   2.6590475e-03
   1.2777389e+00   2.4081886e-02
   1.2784142e+00   4.4256091e-02
   1.2790895e+00   6.2614045e-02
   1.2797649e+00   7.8653765e-02
   1.2804402e+00   9.1951939e-02
   1.2811156e+00   1.0217450e-01
   1.2817909e+00   1.0908450e-01
   1.2824662e+00   1.1254701e-01
   1.2831416e+00   1.1253113e-01
   1.2838169e+00   1.0910888e-01
   1.2844922e+00   1.0245122e-01
   1.2851676e+00   9.2821282e-02
   1.2858429e+00   8.0564998e-02
   1.2865183e+00   6.6099581e-02
   1.2871936e+00   4.9900055e-02
   1.2878689e+00   3.2484344e-02
   1.2885443e+00   1.4397355e-02
   1.2892196e+00  -3.8054989e-03
   1.2898949e+00  -2.1574813e-02
   1.2905703e+00  -3.8383298e-02
   1.2912456e+00  -5.3740991e-02
   1.2919210e+00  -6.7209159e-02
   1.2925963e+00  -7.8412494e-02
   1.2932716e+00  -8.7049278e-02
   1.2939470e+00  -9.2899229e-02
   1.2946223e+00  -9.5828854e-02
   1.2952976e+00  -9.5794162e-02
   1.2959730e+00  -9.2840695e-02
   1.2966483e+00  -8.7100916e-02
   1.2973237e+00  -7.8789062e-02
   1.2979990e+00  -6.8193636e-02
   1.2986743e+00  -5.5667794e-02
   1.2993497e+00  -4.1617938e-02
   1.3000250e+00  -2.6490864e-02
   1.3007004e+00  -1.0759875e-02
   1.3013757e+00   5.0897350e-03
   1.3020510e+00   2.0575370e-02
   1.3027264e+00   3.5231574e-02
   1.3034017e+00   4.8623783e-02
   1.3040770e+00   6.0361008e-02
   1.3047524e+00   7.0107053e-02
   1.3054277e+00   7.7589983e-02
   1.3061031e+00   8.2609557e-02
   1.3067784e+00   8.5042424e-02
   1.3074537e+00   8.4844974e-02
   1.3081291e+00   8.2053752e-02
   1.3088044e+00   7.6783473e-02
   1.3094797e+00   6.9222705e-02
   1.3101551e+00   5.9627383e-02
   1.3108304e+00   4.8312360e-02
   1.3115058e+00   3.5641279e-02
   1.3121811e+00   2.2015075e-02
   1.3128564e+00   7.8594689e-03
   1.3135318e+00  -6.3881573e-03
   1.3142071e+00  -2.0292114e-02
   1.3148824e+00  -3.3431574e-02
   1.3155578e+00  -4.5413168e-02
   1.3162331e+00  -5.5882633e-02
   1.3169085e+00  -6.4535174e-02
   1.3175838e+00  -7.1124231e-02
   1.3182591e+00  -7.5468406e-02
   1.3189345e+00  -7.7456365e-02
   1.3196098e+00  -7.7049570e-02
   1.3202851e+00  -7.4282785e-02
   1.3209605e+00  -6.9262362e-02
   1.3216358e+00  -6.2162374e-02
   1.3223112e+00  -5.3218731e-02
   1.3229865e+00  -4.2721472e-02
   1.3236618e+00  -3.1005477e-02
   1.3243372e+00  -1.8439909e-02
   1.3250125e+00  -5.4166901e-03
   1.3256878e+00   7.6616109e-03
   1.3263632e+00   2.0394116e-02
   1.3270385e+00   3.2393828e-02
   1.3277139e+00   4.3299301e-02
   1.3283892e+00   5.2785445e-02
   1.3290645e+00   6.0573139e-02
   1.3297399e+00   6.6437372e-02
   1.3304152e+00   7.0213687e-02
   1.3310905e+00   7.1802720e-02
   1.3317659e+00   7.1172739e-02
   1.3324412e+00   6.8360101e-02
   1.3331166e+00   6.3467632e-02
   1.3337919e+00   5.6661001e-02
   1.3344672e+00   4.8163202e-02
   1.3351426e+00   3.8247336e-02
   1.3358179e+00   2.7227912e-02
   1.3364932e+00   1.5450951e-02
   1.3371686e+00   3.2831953e-03
   1.3378439e+00  -8.8992326e-03
   1.3385193e+00  -2.0722388e-02
   1.3391946e+00  -3.1825914e-02
   1.3398699e+00  -4.1873960e-02
   1.3405453e+00  -5.0565280e-02
   1.3412206e+00  -5.7642217e-02
   1.3418959e+00  -6.2898285e-02
   1.3425713e+00  -6.6184154e-02
   1.3432466e+00  -6.7411846e-02
   1.3439220e+00  -6.6557032e-02
   1.3445973e+00  -6.3659370e-02
   1.3452726e+00  -5.8820894e-02
   1.3459480e+00  -5.2202499e-02
   1.3466233e+00  -4.4018654e-02
   1.3472986e+00  -3.4530509e-02
   1.3479740e+00  -2.4037622e-02
   1.3486493e+00  -1.2868551e-02
   1.3493247e+00  -1.3706219e-03
   1.3500000e+00   1.0100815e-02


==> dat_files/spectral_superres/sines_samples.dat <==
   0.0000000e+00   9.0000000e-01
   1.0000000e+00   1.8881609e+00
   2.0000000e+00   2.3317124e+00
   3.0000000e+00  -2.5914635e-01
   4.0000000e+00  -2.8977133e+00
   5.0000000e+00  -2.0462270e+00
   6.0000000e+00  -5.6221117e-03
   7.0000000e+00  -7.0326793e-01
   8.0000000e+00  -2.4720299e+00
   9.0000000e+00  -1.1708403e+00
   1.0000000e+01   2.1087883e+00


==> dat_files/spectral_superres/sines_samples_long.dat <==
   1.0000000e+00   1.8881609e+00
   2.0000000e+00   2.3317124e+00
   3.0000000e+00  -2.5914635e-01
   4.0000000e+00  -2.8977133e+00
   5.0000000e+00  -2.0462270e+00
   6.0000000e+00  -5.6221117e-03
   7.0000000e+00  -7.0326793e-01
   8.0000000e+00  -2.4720299e+00
   9.0000000e+00  -1.1708403e+00
   1.0000000e+01   2.1087883e+00
   1.1000000e+01   2.9250609e+00
   1.2000000e+01   1.2694819e+00
   1.3000000e+01   8.6304866e-01
   1.4000000e+01   1.7733836e+00
   1.5000000e+01   5.4974301e-01
   1.6000000e+01  -2.5173799e+00
   1.7000000e+01  -3.1533119e+00
   1.8000000e+01  -7.7236700e-01
   1.9000000e+01   3.0418588e-01
   2.0000000e+01  -1.3191175e+00


==> dat_files/spectral_superres/sines_samples_long_2.dat <==
   1.0000000e+00   1.8881609e+00
   2.0000000e+00   2.3317124e+00
   3.0000000e+00  -2.5914635e-01
   4.0000000e+00  -2.8977133e+00
   5.0000000e+00  -2.0462270e+00
   6.0000000e+00  -5.6221117e-03
   7.0000000e+00  -7.0326793e-01
   8.0000000e+00  -2.4720299e+00
   9.0000000e+00  -1.1708403e+00
   1.0000000e+01   2.1087883e+00
   1.1000000e+01   2.9250609e+00
   1.2000000e+01   1.2694819e+00
   1.3000000e+01   8.6304866e-01
   1.4000000e+01   1.7733836e+00
   1.5000000e+01   5.4974301e-01
   1.6000000e+01  -2.5173799e+00
   1.7000000e+01  -3.1533119e+00
   1.8000000e+01  -7.7236700e-01
   1.9000000e+01   3.0418588e-01
   2.0000000e+01  -1.3191175e+00
   2.1000000e+01  -1.6349329e+00
   2.2000000e+01   1.2460736e+00
   2.3000000e+01   3.4464199e+00
   2.4000000e+01   2.1813222e+00
   2.5000000e+01   3.5501631e-01
   2.6000000e+01   6.8463228e-01
   2.7000000e+01   7.7337086e-01
   2.8000000e+01  -1.6392710e+00
   2.9000000e+01  -3.5693921e+00
   3.0000000e+01  -1.9318720e+00
   3.1000000e+01   5.6853693e-01
   3.2000000e+01   1.2955046e-01
   3.3000000e+01  -1.3082278e+00
   3.4000000e+01   2.1001272e-01
   3.5000000e+01   3.1693014e+00
   3.6000000e+01   3.1442769e+00
   3.7000000e+01   5.9261381e-01
   3.8000000e+01  -4.1996518e-01
   3.9000000e+01   2.3724514e-01
   4.0000000e+01  -8.0113488e-01
   4.1000000e+01  -3.1772938e+00


==> dat_files/spectral_superres/sines_samples_long_3.dat <==
  -6.2000000e+01  -8.6175939e-01
  -6.1000000e+01   2.3364799e+00
  -6.0000000e+01   3.2900235e+00
  -5.9000000e+01   9.8704572e-01
  -5.8000000e+01  -3.1959247e-01
  -5.7000000e+01   1.2028535e+00
  -5.6000000e+01   1.7527376e+00
  -5.5000000e+01  -9.2764421e-01
  -5.4000000e+01  -3.2659818e+00
  -5.3000000e+01  -2.2511775e+00
  -5.2000000e+01  -4.9953048e-01
  -5.1000000e+01  -8.3970245e-01
  -5.0000000e+01  -1.0221542e+00
  -4.9000000e+01   1.4117465e+00
  -4.8000000e+01   3.6190560e+00
  -4.7000000e+01   2.2003424e+00
  -4.6000000e+01  -4.3792452e-01
  -4.5000000e+01  -2.2802696e-01
  -4.4000000e+01   1.2992645e+00
  -4.3000000e+01   4.5238353e-02
  -4.2000000e+01  -2.9211177e+00
  -4.1000000e+01  -3.1772938e+00
  -4.0000000e+01  -8.0113488e-01
  -3.9000000e+01   2.3724514e-01
  -3.8000000e+01  -4.1996518e-01
  -3.7000000e+01   5.9261381e-01
  -3.6000000e+01   3.1442769e+00
  -3.5000000e+01   3.1693014e+00
  -3.4000000e+01   2.1001272e-01
  -3.3000000e+01  -1.3082278e+00
  -3.2000000e+01   1.2955046e-01
  -3.1000000e+01   5.6853693e-01
  -3.0000000e+01  -1.9318720e+00
  -2.9000000e+01  -3.5693921e+00
  -2.8000000e+01  -1.6392710e+00
  -2.7000000e+01   7.7337086e-01
  -2.6000000e+01   6.8463228e-01
  -2.5000000e+01   3.5501631e-01
  -2.4000000e+01   2.1813222e+00
  -2.3000000e+01   3.4464199e+00
  -2.2000000e+01   1.2460736e+00
  -2.1000000e+01  -1.6349329e+00
  -2.0000000e+01  -1.3191175e+00
  -1.9000000e+01   3.0418588e-01
  -1.8000000e+01  -7.7236700e-01
  -1.7000000e+01  -3.1533119e+00
  -1.6000000e+01  -2.5173799e+00
  -1.5000000e+01   5.4974301e-01
  -1.4000000e+01   1.7733836e+00
  -1.3000000e+01   8.6304866e-01
  -1.2000000e+01   1.2694819e+00
  -1.1000000e+01   2.9250609e+00
  -1.0000000e+01   2.1087883e+00
  -9.0000000e+00  -1.1708403e+00
  -8.0000000e+00  -2.4720299e+00
  -7.0000000e+00  -7.0326793e-01
  -6.0000000e+00  -5.6221117e-03
  -5.0000000e+00  -2.0462270e+00
  -4.0000000e+00  -2.8977133e+00
  -3.0000000e+00  -2.5914635e-01
  -2.0000000e+00   2.3317124e+00
  -1.0000000e+00   1.8881609e+00
   0.0000000e+00   9.0000000e-01
   1.0000000e+00   1.8881609e+00
   2.0000000e+00   2.3317124e+00
   3.0000000e+00  -2.5914635e-01
   4.0000000e+00  -2.8977133e+00
   5.0000000e+00  -2.0462270e+00
   6.0000000e+00  -5.6221117e-03
   7.0000000e+00  -7.0326793e-01
   8.0000000e+00  -2.4720299e+00
   9.0000000e+00  -1.1708403e+00
   1.0000000e+01   2.1087883e+00
   1.1000000e+01   2.9250609e+00
   1.2000000e+01   1.2694819e+00
   1.3000000e+01   8.6304866e-01
   1.4000000e+01   1.7733836e+00
   1.5000000e+01   5.4974301e-01
   1.6000000e+01  -2.5173799e+00
   1.7000000e+01  -3.1533119e+00
   1.8000000e+01  -7.7236700e-01
   1.9000000e+01   3.0418588e-01
   2.0000000e+01  -1.3191175e+00
   2.1000000e+01  -1.6349329e+00
   2.2000000e+01   1.2460736e+00
   2.3000000e+01   3.4464199e+00
   2.4000000e+01   2.1813222e+00
   2.5000000e+01   3.5501631e-01
   2.6000000e+01   6.8463228e-01
   2.7000000e+01   7.7337086e-01
   2.8000000e+01  -1.6392710e+00
   2.9000000e+01  -3.5693921e+00
   3.0000000e+01  -1.9318720e+00
   3.1000000e+01   5.6853693e-01
   3.2000000e+01   1.2955046e-01
   3.3000000e+01  -1.3082278e+00
   3.4000000e+01   2.1001272e-01
   3.5000000e+01   3.1693014e+00
   3.6000000e+01   3.1442769e+00
   3.7000000e+01   5.9261381e-01
   3.8000000e+01  -4.1996518e-01
   3.9000000e+01   2.3724514e-01
   4.0000000e+01  -8.0113488e-01
   4.1000000e+01  -3.1772938e+00
   4.2000000e+01  -2.9211177e+00
   4.3000000e+01   4.5238353e-02
   4.4000000e+01   1.2992645e+00
   4.5000000e+01  -2.2802696e-01
   4.6000000e+01  -4.3792452e-01
   4.7000000e+01   2.2003424e+00
   4.8000000e+01   3.6190560e+00
   4.9000000e+01   1.4117465e+00
   5.0000000e+01  -1.0221542e+00
   5.1000000e+01  -8.3970245e-01
   5.2000000e+01  -4.9953048e-01
   5.3000000e+01  -2.2511775e+00
   5.4000000e+01  -3.2659818e+00
   5.5000000e+01  -9.2764421e-01
   5.6000000e+01   1.7527376e+00
   5.7000000e+01   1.2028535e+00
   5.8000000e+01  -3.1959247e-01
   5.9000000e+01   9.8704572e-01
   6.0000000e+01   3.2900235e+00
   6.1000000e+01   2.3364799e+00
   6.2000000e+01  -8.6175939e-01


==> dat_files/spectral_superres/sines_spectrum.dat <==
   8.4587287e-02   1.0000000e+00
   1.6291772e-01   2.5000000e-01
   2.4043631e-01  -8.0000000e-01

